Duration-of-Stay Storage Assignment under Uncertainty

Optimizing storage assignment is a central problem in warehousing. Past literature has shown the superiority of the Duration-of-Stay (DoS) method in assigning pallets, but the methodology requires perfect prior knowledge of DoS for each pallet, which is unknown and uncertain under realistic conditions. The dynamic nature of a warehouse further complicates the validity of synthetic data testing that is often conducted for algorithms. In this paper, in collaboration with a large cold storage company, we release the first publicly available set of warehousing records to facilitate research into this central problem. We introduce a new framework for storage assignment that accounts for uncertainty in warehouses. Then, by utilizing a combination of convolutional and recurrent neural network models, ParallelNet, we show that it is able to predict future shipments well: it achieves up to 29% decrease in MAPE compared to CNN-LSTM on unseen future shipments, and suffers less performance decay over time. The framework is then integrated into a first-of-its-kind Storage Assignment system, which is being piloted in warehouses across the country, with initial results showing up to 19% in labor savings.

==> 0043.txt <==
date,percentile
2018-01-02,56.98506826
2018-01-03,50.42594377
2018-01-04,50.32853799
2018-01-05,52.29758125
2018-01-06,48.40048445
2018-01-07,48.29328616
2018-01-08,52.22844707
2018-01-09,49.38966311
2018-01-10,49.95421541
2018-01-11,51.49441445
2018-01-12,54.0337696
2018-01-13,49.16705683
2018-01-14,40.15854848
2018-01-15,49.22349156
2018-01-16,55.73534936
2018-01-17,51.93352233
2018-01-18,51.43786937
2018-01-19,53.34317075
2018-01-20,49.17969937
2018-01-21,29.34132618
2018-01-22,49.16675916
2018-01-23,49.84182117
2018-01-24,49.65511127
2018-01-25,51.18875089
2018-01-26,48.38943703
2018-01-27,48.27805771
2018-01-28,25.53388518
2018-01-29,48.1997533
2018-01-30,47.34225485
2018-01-31,51.49117748
2018-02-01,49.43985873
2018-02-02,53.16251184
2018-02-03,54.50748242
2018-02-04,33.52535374
2018-02-05,51.81165592
2018-02-06,51.84701361
2018-02-07,44.32297587
2018-02-08,49.38719376
2018-02-09,51.11321815
2018-02-10,51.76634264
2018-02-11,59.07852338
2018-02-12,50.99995455
2018-02-13,50.97574562
2018-02-14,51.42133005
2018-02-15,51.79339639
2018-02-16,53.42476303
2018-02-17,52.39695789
2018-02-18,57.8439048
2018-02-19,53.02710307
2018-02-20,51.69092138
2018-02-21,50.79257439
2018-02-22,51.03834467
2018-02-23,53.33252526
2018-02-24,48.54100645
2018-02-25,49.03213214
2018-02-26,48.9998901
2018-02-27,51.04308201
2018-02-28,44.53858755
2018-03-01,53.22872496
2018-03-02,51.97622952
2018-03-03,46.84789438
2018-03-04,47.68810901
2018-03-05,59.44702857
2018-03-06,52.69021223
2018-03-07,46.80018247
2018-03-08,53.0514631
2018-03-09,51.64495052
2018-03-10,52.72597
2018-03-11,48.38549252
2018-03-12,58.06658618
2018-03-13,53.2365867
2018-03-14,53.44623515
2018-03-15,52.03034611
2018-03-16,48.16093876
2018-03-17,49.07596039
2018-03-18,50.50582034
2018-03-19,54.86935223
2018-03-20,50.90386417
2018-03-21,47.89781405
2018-03-22,54.52294792
2018-03-23,52.23191904
2018-03-24,50.61331546
2018-03-25,52.03550426
2018-03-26,48.81277879
2018-03-27,53.18142413
2018-03-28,48.17508714
2018-03-29,50.22293124
2018-03-30,50.9815468
2018-03-31,48.7801483
2018-04-01,52.09392259
2018-04-02,50.33817058
2018-04-03,51.19852527
2018-04-04,51.52222907
2018-04-05,51.32352109
2018-04-06,51.03020194
2018-04-07,49.08193326
2018-04-08,51.00320606
2018-04-09,52.66905061
2018-04-10,50.12775562
2018-04-11,47.11002743
2018-04-12,47.88214833
2018-04-13,51.72417303
2018-04-14,49.62528464
2018-04-15,41.60037908
2018-04-16,47.0555538
2018-04-17,51.64482074
2018-04-18,47.3322049
2018-04-19,50.93824575
2018-04-20,49.44724086
2018-04-21,52.85869697
2018-04-22,47.08726604
2018-04-23,53.08433151
2018-04-24,52.84005704
2018-04-25,49.57238207
2018-04-26,52.37048581
2018-04-27,47.63482033
2018-04-28,49.61945075
2018-04-29,44.50187993
2018-04-30,49.74937409
2018-05-01,48.90686065
2018-05-02,46.28603115
2018-05-03,53.76181004
2018-05-04,53.56620988
2018-05-05,58.21791599
2018-05-06,56.33024988
2018-05-07,45.59788791
2018-05-08,51.89407968
2018-05-09,44.29344227
2018-05-10,55.52091198
2018-05-11,51.63550411
2018-05-12,48.17820618
2018-05-13,54.63809112
2018-05-14,52.34659916
2018-05-15,52.7110466
2018-05-16,52.86501643
2018-05-17,48.28066682
2018-05-18,50.81062291
2018-05-19,52.77534866
2018-05-20,46.56285521
2018-05-21,49.68494012
2018-05-22,51.27256453
2018-05-23,46.7373674
2018-05-24,46.4658007
2018-05-25,49.13533795
2018-05-26,48.5681431
2018-05-27,60.00192474
2018-05-28,37.97784503
2018-05-29,53.95394188
2018-05-30,46.09062601
2018-05-31,49.4798927
2018-06-01,51.37924329
2018-06-02,54.20767367
2018-06-03,62.41069794
2018-06-04,51.82587969
2018-06-05,47.32889635
2018-06-06,47.77036042
2018-06-07,51.14503091
2018-06-08,47.05084776
2018-06-09,47.68688511
2018-06-10,52.24210762
2018-06-11,51.46324959
2018-06-12,48.26270507
2018-06-13,52.16771098
2018-06-14,48.28569438
2018-06-15,48.67253752
2018-06-16,45.99150895
2018-06-17,49.18154625
2018-06-18,55.12605694
2018-06-19,52.70884859
2018-06-20,55.69091927
2018-06-21,51.77791718
2018-06-22,46.20413027
2018-06-23,57.38797591
2018-06-24,56.54174863
2018-06-25,51.30120255
2018-06-26,49.9622742
2018-06-27,50.13338834
2018-06-28,51.71809507
2018-06-29,50.91875039
2018-06-30,43.34594494
2018-07-01,51.85415198
2018-07-02,52.1983867
2018-07-03,50.28341025
2018-07-04,43.43097943
2018-07-05,52.46062536
2018-07-06,48.56426929
2018-07-07,54.910934
2018-07-08,46.39698788
2018-07-09,43.02220074
2018-07-10,49.46036565
2018-07-11,46.64297598
2018-07-12,48.93590285
2018-07-13,46.92425757
2018-07-14,51.10204361
2018-07-15,39.41195669
2018-07-16,52.88971459
2018-07-17,46.96180472
2018-07-18,49.33281651
2018-07-19,51.44464212
2018-07-20,50.59042614
2018-07-21,46.7625614
2018-07-22,52.90182223
2018-07-23,52.13682851
2018-07-24,47.91194239
2018-07-25,46.73621047
2018-07-26,47.91753358
2018-07-27,48.2373596
2018-07-28,44.24787661
2018-07-29,58.8771568
2018-07-30,47.14767376
2018-07-31,46.50795369
2018-08-01,54.80076241
2018-08-02,49.63630484
2018-08-03,52.13756845
2018-08-04,52.8872725
2018-08-05,45.21528736
2018-08-06,46.02065653
2018-08-07,46.98285741
2018-08-08,45.70862134
2018-08-09,46.30077087
2018-08-10,48.32383774
2018-08-11,52.0849965
2018-08-12,48.89901514
2018-08-13,48.98019411
2018-08-14,51.09427109
2018-08-15,51.37198054
2018-08-16,51.58360435
2018-08-17,48.7695344
2018-08-18,50.46523675
2018-08-19,47.33971227
2018-08-20,52.14215338
2018-08-21,49.76774175
2018-08-22,53.10490134
2018-08-23,53.82133439
2018-08-24,52.76877818
2018-08-25,45.23879987
2018-08-26,60.70218213
2018-08-27,52.58898623
2018-08-28,49.62049329
2018-08-29,47.05527566
2018-08-30,54.32943846
2018-08-31,46.60245772
2018-09-01,47.91780633
2018-09-02,46.8846347
2018-09-03,59.07440417
2018-09-04,50.14461814
2018-09-05,53.54323878
2018-09-06,53.58808863
2018-09-07,49.6602903
2018-09-08,53.43377713
2018-09-09,58.41366213
2018-09-10,51.38822524
2018-09-11,52.83408493
2018-09-12,55.09821847
2018-09-13,51.88205604
2018-09-14,51.04778929
2018-09-15,52.35943502
2018-09-16,56.31780234
2018-09-17,52.88494271
2018-09-18,54.56985742
2018-09-19,52.33262457
2018-09-20,49.86150733
2018-09-21,50.21212039
2018-09-22,47.69117839
2018-09-23,55.14185419
2018-09-24,51.11807659
2018-09-25,50.99215927
2018-09-26,48.88853497
2018-09-27,49.48058968
2018-09-28,48.80012978
2018-09-29,47.22064927
2018-09-30,45.70232425
2018-10-01,46.50240439
2018-10-02,49.12681486
2018-10-03,50.1391305
2018-10-04,49.75192154
2018-10-05,50.08218501
2018-10-06,48.90020137
2018-10-07,45.61874654
2018-10-08,52.27456844
2018-10-09,54.71271315
2018-10-10,45.48362221
2018-10-11,46.71578481
2018-10-12,51.49092067
2018-10-13,50.99204508
2018-10-14,49.36697182
2018-10-15,49.01037381
2018-10-16,53.39100238
2018-10-17,52.07949263
2018-10-18,50.92023765
2018-10-19,49.05941282
2018-10-20,51.79415448
2018-10-21,51.07873651
2018-10-22,46.3635991
2018-10-23,55.38735631
2018-10-24,44.91714645
2018-10-25,49.23708844
2018-10-26,50.22921663
2018-10-27,44.54101039
2018-10-28,52.44885622
2018-10-29,48.67036326
2018-10-30,57.24628308
2018-10-31,49.10835367
2018-11-01,54.64034009
2018-11-02,57.1257698
2018-11-03,52.85769029
2018-11-04,52.51464015
2018-11-05,47.91904921
2018-11-06,53.9707782
2018-11-07,49.13366253
2018-11-08,52.63986872
2018-11-09,51.68286871
2018-11-10,47.8008694
2018-11-11,53.8121593
2018-11-12,58.21998965
2018-11-13,57.0157893
2018-11-14,57.48911345
2018-11-15,52.93885915
2018-11-16,51.1061484
2018-11-17,43.87157029
2018-11-18,47.83202387
2018-11-19,45.30224426
2018-11-20,53.32714475
2018-11-21,50.13232061
2018-11-22,47.97044862
2018-11-23,50.58203617
2018-11-24,52.94865659
2018-11-25,56.33194027
2018-11-26,56.28636031
2018-11-27,54.15307552
2018-11-28,54.72555629
2018-11-29,53.44435423
2018-11-30,50.79122576
2018-12-01,52.85063782
2018-12-02,46.83664525
2018-12-03,51.40027868
2018-12-04,56.06905731
2018-12-05,43.22135208
2018-12-06,44.69426538
2018-12-07,45.47320672
2018-12-08,52.72764047
2018-12-09,50.04272882
2018-12-10,43.11658395
2018-12-11,50.38826172
2018-12-12,46.63787367
2018-12-13,49.94649862
2018-12-14,54.07702184
2018-12-15,47.02873026
2018-12-16,49.1808832
2018-12-17,41.86715556
2018-12-18,56.28104123
2018-12-19,57.02488813
2018-12-20,53.83885471
2018-12-21,46.02807162
2018-12-22,31.0225817
2018-12-23,56.11172777
2018-12-24,56.6412603
2018-12-26,50.4616586
2018-12-27,49.96372083
2018-12-28,49.44899786
2018-12-29,56.94921363
2018-12-30,76.31797371
2018-12-31,50.11723485
2019-01-01,52.95237602
2019-01-02,55.15624002
2019-01-03,58.43840702
2019-01-04,48.89211072
2019-01-05,51.90416324
2019-01-06,53.0904007
2019-01-07,48.43758981
2019-01-08,52.46834866
2019-01-09,50.0796642
2019-01-10,49.9195568
2019-01-11,51.00555104
2019-01-12,56.31724253
2019-01-13,50.07673803
2019-01-14,55.89780618
2019-01-15,51.27324641
2019-01-16,46.31384029
2019-01-17,55.22561043
2019-01-18,48.63989992
2019-01-19,51.78699329
2019-01-20,55.541818
2019-01-21,53.39494204
2019-01-22,55.42727228
2019-01-23,53.25952819
2019-01-24,50.1300192
2019-01-25,57.94173016
2019-01-26,53.9809543
2019-01-27,51.67160982
2019-01-28,55.33596368
2019-01-29,53.8269319
2019-01-30,46.31163966
2019-01-31,50.1066032
2019-02-01,47.01761478
2019-02-02,57.66527719
2019-02-03,49.03907196
2019-02-04,52.10719132
2019-02-05,52.58934851
2019-02-06,53.0486954
2019-02-07,51.96280732
2019-02-08,58.50242772
2019-02-09,55.17934252
2019-02-10,53.20305346
2019-02-11,57.72040782
2019-02-12,58.07383813
2019-02-13,50.32545969
2019-02-14,51.15395901
2019-02-15,53.62561378
2019-02-16,45.45150622
2019-02-17,50.49071006
2019-02-18,44.13799495
2019-02-19,46.01064824
2019-02-20,44.2082178
2019-02-21,53.52380195
2019-02-22,54.68367749
2019-02-23,58.52096086
2019-02-24,51.11785164
2019-02-25,51.75641406
2019-02-26,55.11787932
2019-02-27,50.46070599
2019-02-28,55.99517404
2019-03-01,54.32828407
2019-03-02,52.18584066
2019-03-03,50.93790288
2019-03-04,49.28454034
2019-03-05,52.66218177
2019-03-06,52.86007955
2019-03-07,51.43510553
2019-03-08,50.87346699
2019-03-09,49.11027591
2019-03-10,50.02098604
2019-03-11,54.68830506
2019-03-12,50.36117477
2019-03-13,53.98100793
2019-03-14,48.12857354
2019-03-15,54.07913332
2019-03-16,48.67556364
2019-03-17,53.72001258
2019-03-18,48.30066797
2019-03-19,55.23837401
2019-03-20,51.53752942
2019-03-21,56.62090707
2019-03-22,58.72392081
2019-03-23,48.8532692
2019-03-24,47.49391412
2019-03-25,54.19985454
2019-03-26,57.92314588
2019-03-27,55.46857976
2019-03-28,53.19238732
2019-03-29,56.77386694
2019-03-30,62.08411693
2019-03-31,55.86223592
2019-04-01,53.92682256
2019-04-02,55.65313518
2019-04-03,52.3107886
2019-04-04,51.98664031
2019-04-05,57.03474695
2019-04-06,50.5485089
2019-04-07,52.57875338
2019-04-08,54.61675164
2019-04-09,54.62278997
2019-04-10,53.37159498
2019-04-11,57.90398076
2019-04-12,55.3484832
2019-04-13,55.56892618
2019-04-14,57.68275732
2019-04-15,46.17245903
2019-04-16,46.42125281
2019-04-17,51.77133548
2019-04-18,51.39402289
2019-04-19,52.65701002
2019-04-20,58.35518837
2019-04-21,49.73948576
2019-04-22,48.14596625
2019-04-23,46.42313058
2019-04-24,39.56411174
2019-04-25,49.42799144
2019-04-26,46.95073313
2019-04-27,33.99294462
2019-04-28,27.1512022
2019-04-29,43.64583737
2019-04-30,45.67410172
2019-05-01,53.75863507
2019-05-02,47.76835291
2019-05-03,51.84196073
2019-05-04,43.47588091
2019-05-05,22.82340904
2019-05-06,41.13378259
2019-05-07,43.05838037
2019-05-08,40.06209764
2019-05-09,44.90264516
2019-05-10,42.94895369
2019-05-11,35.81364266
2019-05-12,36.35181301
2019-05-13,46.41172707
2019-05-14,45.45089107
2019-05-15,44.83943357
2019-05-16,45.5516035
2019-05-17,52.38118251
2019-05-18,45.83734181
2019-05-19,41.2107
2019-05-20,37.6002
2019-05-21,44.7863
2019-05-22,42.8992
2019-05-23,34.6794
2019-05-24,37.5905
2019-05-25,33.6089
2019-05-26,16.2787
2019-05-28,33.427
2019-05-29,40.077
2019-05-30,45.7709
2019-05-31,43.5686
2019-06-01,48.8318
2019-06-02,32.938
2019-06-03,42.6336
2019-06-04,36.9612
2019-06-05,34.4293
2019-06-06,41.967
2019-06-07,45.1974
2019-06-08,39.9778
2019-06-09,37.0961
2019-06-10,37.9663
2019-06-11,36.2008
2019-06-12,38.1262
2019-06-13,42.8536
2019-06-14,42.8428
2019-06-15,40.0164
2019-06-16,43.5253
2019-06-17,38.8258
2019-06-18,46.7872
2019-06-19,40.1835
2019-06-20,43.4238
2019-06-21,42.8421
2019-06-22,40.6239
2019-06-23,45.164
2019-06-24,50.7152
2019-06-25,44.3393
2019-06-26,45.5747
2019-06-27,40.5755
2019-06-28,55.251
2019-06-29,41.5278
2019-07-05,37.2105
2019-07-06,41.4991
2019-07-07,28.2876
2019-07-08,41.4442
2019-07-09,38.554
2019-07-10,36.5036
2019-07-11,42.4799
2019-07-12,41.8794
2019-07-13,40.6953
2019-07-14,39.2116
2019-07-15,48.7564
2019-07-16,40.3864
2019-07-17,40.7789
2019-07-18,40.0237
2019-07-19,39.6298
2019-07-20,44.562
2019-07-21,27.7887
2019-07-22,44.3725
2019-07-23,38.1317
2019-07-24,46.6433
2019-07-25,39.2099
2019-07-26,38.3031
2019-07-27,41.741
2019-07-28,33.0506
2019-07-29,43.8398
2019-07-30,39.1772
2019-07-31,40.2802
2019-08-01,37.7932
2019-08-02,38.6538
2019-08-03,37.6737
2019-08-04,30.1518
2019-08-05,41.4316
2019-08-06,39.8233
2019-08-07,40.9274
2019-08-08,43.1155
2019-08-09,44.8831
2019-08-10,41.3239
2019-08-11,30.5425
2019-08-12,41.9801
2019-08-13,40.9467
2019-08-14,39.7924
2019-08-15,36.9464
2019-08-16,38.4038
2019-08-17,40.151
2019-08-18,36.8547
2019-08-19,41.4719
2019-08-20,38.6769
2019-08-21,35.6168
2019-08-22,38.5238
2019-08-23,42.0684
2019-08-24,38.4331
2019-08-25,33.5677
2019-08-26,37.0643
2019-08-27,40.3571
2019-08-28,38.1331

==> 0043u.txt <==
date,1dayp,7dayp,30dayp
2018-01-02,56.98506826,,
2018-01-03,50.42594377,,
2018-01-04,50.32853799,,
2018-01-05,52.29758125,,
2018-01-06,48.40048445,,
2018-01-07,48.29328616,,
2018-01-08,52.22844707,51.27990699,
2018-01-09,49.38966311,50.19484911,
2018-01-10,49.95421541,50.12745935,
2018-01-11,51.49441445,50.29401313,
2018-01-12,54.0337696,50.54204004,
2018-01-13,49.16705683,50.65155038,
2018-01-14,40.15854848,49.48944499,
2018-01-15,49.22349156,49.06016563,
2018-01-16,55.73534936,49.96669224,
2018-01-17,51.93352233,50.24945037,
2018-01-18,51.43786937,50.2413725,
2018-01-19,53.34317075,50.14271553,
2018-01-20,49.17969937,50.1445216,
2018-01-21,29.34132618,48.59920413,
2018-01-22,49.16675916,48.5910995,
2018-01-23,49.84182117,47.7491669,
2018-01-24,49.65511127,47.42367961,
2018-01-25,51.18875089,47.38809126,
2018-01-26,48.38943703,46.68041501,
2018-01-27,48.27805771,46.55160906,
2018-01-28,25.53388518,46.00768892,
2018-01-29,48.1997533,45.86954522,
2018-01-30,47.34225485,45.51246432,
2018-01-31,51.49117748,45.77475949,48.68882939
2018-02-01,49.43985873,45.52491775,48.56227292
2018-02-02,53.16251184,46.20678558,48.47167725
2018-02-03,54.50748242,47.0967034,48.4207523
2018-02-04,33.52535374,48.23834177,48.41423764
2018-02-05,51.81165592,48.75432785,48.42596488
2018-02-06,51.84701361,49.39786482,48.45836155
2018-02-07,44.32297587,48.37383602,48.36149252
2018-02-08,49.38719376,48.36631245,48.30054129
2018-02-09,51.11321815,48.07355621,48.23207786
2018-02-10,51.76634264,47.68196481,48.14500958
2018-02-11,59.07852338,51.33241762,48.1713555
2018-02-12,50.99995455,51.21646028,48.19018583
2018-02-13,50.97574562,51.09199342,48.24360411
2018-02-14,51.42133005,52.10604402,48.34513339
2018-02-15,51.79339639,52.44978725,48.42790322
2018-02-16,53.42476303,52.78000795,48.51225514
2018-02-17,52.39695789,52.87009584,48.59987925
2018-02-18,57.8439048,52.69372176,48.6849128
2018-02-19,53.02710307,52.98331441,48.77953922
2018-02-20,51.69092138,53.08548237,48.92908183
2018-02-21,50.79257439,52.99566014,49.07590052
2018-02-22,51.03834467,52.8877956,49.24718814
2018-02-23,53.33252526,52.87461878,49.42888611
2018-02-24,48.54100645,52.32376857,49.59340869
2018-02-25,49.03213214,51.06494391,49.73955965
2018-02-26,48.9998901,50.48962777,49.87082694
2018-02-27,51.04308201,50.39707929,50.01713996
2018-02-28,44.53858755,49.5036526,50.13827687
2018-03-01,53.22872496,49.81656407,50.28174686
2018-03-02,51.97622952,49.62280753,50.41001513
2018-03-03,46.84789438,49.38093438,50.53854902
2018-03-04,47.68810901,49.18893108,50.63795387
2018-03-05,59.44702857,50.68137943,50.75744307
2018-03-06,52.69021223,50.91668375,50.84672113
2018-03-07,46.80018247,51.23976873,50.92956916
2018-03-08,53.0514631,51.21444561,50.99012186
2018-03-09,51.64495052,51.16712004,51.08323132
2018-03-10,52.72597,52.00684513,51.20458241
2018-03-11,48.38549252,52.10647134,51.33901292
2018-03-12,58.06658618,51.90926529,51.47992293
2018-03-13,53.2365867,51.98731878,51.50175297
2018-03-14,53.44623515,52.93675488,51.55909612
2018-03-15,52.03034611,52.79088103,51.61572571
2018-03-16,48.16093876,52.29316506,51.62196308
2018-03-17,49.07596039,51.77173512,51.59936134
2018-03-18,50.50582034,52.07463909,51.57584905
2018-03-19,54.86935223,51.61789138,51.5341089
2018-03-20,50.90386417,51.28464531,51.48713968
2018-03-21,47.89781405,50.49201372,51.40409633
2018-03-22,54.52294792,50.84809969,51.3295169
2018-03-23,52.23191904,51.42966831,51.27731718
2018-03-24,50.61331546,51.64929046,51.23603367
2018-03-25,52.03550426,51.86781673,51.2024736
2018-03-26,48.81277879,51.00259196,51.15843438
2018-03-27,53.18142413,51.32795766,51.16720151
2018-03-28,48.17508714,51.36756811,51.19646618
2018-03-29,50.22293124,50.75328001,51.20833954
2018-03-30,50.9815468,50.5746554,51.24403964
2018-03-31,48.7801483,50.31277438,51.26057998
2018-04-01,52.09392259,50.32111986,51.28385706
2018-04-02,50.33817058,50.53903297,51.32246034
2018-04-03,51.19852527,50.2557617,51.35802136
2018-04-04,51.52222907,50.73392484,51.35977288
2018-04-05,51.32352109,50.89115196,51.35892182
2018-04-06,51.03020194,50.89810269,51.34753295
2018-04-07,49.08193326,50.94121483,51.33842526
2018-04-08,51.00320606,50.78539818,51.3257012
2018-04-09,52.66905061,51.11838104,51.29608573
2018-04-10,50.12775562,50.96541395,51.25805048
2018-04-11,47.11002743,50.33509943,51.20557828
2018-04-12,47.88214833,49.84347475,51.13411682
2018-04-13,51.72417303,49.94261348,51.0343121
2018-04-14,49.62528464,50.0202351,50.94195724
2018-04-15,41.60037908,48.67697411,50.82141754
2018-04-16,47.0555538,47.87504599,50.6915279
2018-04-17,51.64482074,48.09176958,50.55876559
2018-04-18,47.3322049,48.12350922,50.44228618
2018-04-19,50.93824575,48.56009456,50.35146782
2018-04-20,49.44724086,48.23481854,50.27622798
2018-04-21,52.85869697,48.69673459,50.20451581
2018-04-22,47.08726604,49.48057558,50.13954605
2018-04-23,53.08433151,50.34182954,50.09596402
2018-04-24,52.84005704,50.51257758,50.05078939
2018-04-25,49.57238207,50.83260289,50.04512308
2018-04-26,52.37048581,51.03720861,50.03543145
2018-04-27,47.63482033,50.7782914,50.01578889
2018-04-28,49.61945075,50.31554194,50.00119762
2018-04-29,44.50187993,49.94620106,49.98024914
2018-04-30,49.74937409,49.46977857,49.95214928
2018-05-01,48.90686065,48.90789338,49.90504173
2018-05-02,46.28603115,48.43841467,49.83502113
2018-05-03,53.76181004,48.63717528,49.78106824
2018-05-04,53.56620988,49.48451664,49.7394213
2018-05-05,58.21791599,50.71286882,49.73347853
2018-05-06,56.33024988,52.40263595,49.78362964
2018-05-07,45.59788791,51.8095665,49.8125747
2018-05-08,51.89407968,52.23631208,49.86093849
2018-05-09,44.29344227,51.95165652,49.88871434
2018-05-10,55.52091198,52.2029568,49.92996577
2018-05-11,51.63550411,51.92714169,49.98303385
2018-05-12,48.17820618,50.49289743,50.00468127
2018-05-13,54.63809112,50.25116046,50.01496617
2018-05-14,52.34659916,51.21526207,50.0548004
2018-05-15,52.7110466,51.33197163,50.14330032
2018-05-16,52.86501643,52.55648223,50.29934819
2018-05-17,48.28066682,51.52216149,50.41369459
2018-05-18,50.81062291,51.40432132,50.52305499
2018-05-19,52.77534866,52.06105596,50.63975371
2018-05-20,46.56285521,50.90745083,50.72884145
2018-05-21,49.68494012,50.52721382,50.78985742
2018-05-22,51.27256453,50.32171638,50.81789545
2018-05-23,46.7373674,49.44633795,50.78804573
2018-05-24,46.4658007,49.18707136,50.74386219
2018-05-25,49.13533795,48.94774494,50.68103359
2018-05-26,48.5681431,48.34671557,50.59135049
2018-05-27,60.00192474,50.26658265,50.57429353
2018-05-28,37.97784503,48.59414049,50.51691348
2018-05-29,53.95394188,48.9771944,50.48461326
2018-05-30,46.09062601,48.88480277,50.46511407
2018-05-31,49.4798927,49.31538734,50.4786972
2018-06-01,51.37924329,49.63594525,50.51861489
2018-06-02,54.20767367,50.44159247,50.57876213
2018-06-03,62.41069794,50.78570293,50.622135
2018-06-04,51.82587969,52.7639936,50.69050583
2018-06-05,47.32889635,51.81755852,50.67100325
2018-06-06,47.77036042,52.05752058,50.67926838
2018-06-07,51.14503091,52.29539747,50.6812379
2018-06-08,47.05084776,51.67705525,50.67208452
2018-06-09,47.68688511,50.74551403,50.6235031
2018-06-10,52.24210762,49.29285827,50.53569365
2018-06-11,51.46324959,49.24105397,50.49396553
2018-06-12,48.26270507,49.37445521,50.46474202
2018-06-13,52.16771098,50.00264815,50.42432156
2018-06-14,48.28569438,49.5941715,50.36639489
2018-06-15,48.67253752,49.82584147,50.27537353
2018-06-16,45.99150895,49.58364487,50.21075631
2018-06-17,49.18154625,49.14642182,50.13549299
2018-06-18,55.12605694,49.66968001,50.05578046
2018-06-19,52.70884859,50.30484337,50.03569355
2018-06-20,55.69091927,50.80815884,50.04505838
2018-06-21,51.77791718,51.30704781,50.07790276
2018-06-22,46.20413027,50.95441821,50.1281721
2018-06-23,57.38797591,52.58248492,50.24135256
2018-06-24,56.54174863,53.6339424,50.39755914
2018-06-25,51.30120255,53.08753463,50.55558644
2018-06-26,49.9622742,52.69516686,50.63653925
2018-06-27,50.13338834,51.90123387,50.74677569
2018-06-28,51.71809507,51.89268785,50.84395881
2018-06-29,50.91875039,52.56620501,50.96667222
2018-06-30,43.34594494,50.56020059,51.00816599
2018-07-01,51.85415198,49.89054392,51.01665261
2018-07-02,52.1983867,50.01871309,51.00255663
2018-07-03,50.28341025,50.06458967,50.97851952
2018-07-04,43.43097943,49.10710268,50.85662316
2018-07-05,52.46062536,49.21317844,50.76981049
2018-07-06,48.56426929,48.87682399,50.66378727
2018-07-07,54.910934,50.52896529,50.6049062
2018-07-08,46.39698788,49.74937042,50.54065004
2018-07-09,43.02220074,48.43848671,50.46374913
2018-07-10,49.46036565,48.32090891,50.43135082
2018-07-11,46.64297598,48.77976556,50.41597454
2018-07-12,48.93590285,48.27623377,50.37936715
2018-07-13,46.92425757,48.04194638,50.31401043
2018-07-14,51.10204361,47.49781918,50.24413202
2018-07-15,39.41195669,46.49995758,50.13326922
2018-07-16,52.88971459,47.90960242,50.07746781
2018-07-17,46.96180472,47.55266514,50.02434258
2018-07-18,49.33281651,47.93692808,49.96658419
2018-07-19,51.44464212,48.2953194,49.89960005
2018-07-20,50.59042614,48.81905777,49.83329668
2018-07-21,46.7625614,48.19913174,49.72969948
2018-07-22,52.90182223,50.12625539,49.70209405
2018-07-23,52.13682851,50.01870023,49.61663457
2018-07-24,47.91194239,50.15443419,49.50065096
2018-07-25,46.73621047,49.78349047,49.39051615
2018-07-26,47.91753358,49.27961782,49.27666452
2018-07-27,48.2373596,48.94346545,49.17807224
2018-07-28,44.24787661,48.58422477,49.06779013
2018-07-29,58.8771568,49.43784399,48.96351143
2018-07-30,47.14767376,48.7251076,48.90234167
2018-07-31,46.50795369,48.52453779,48.85680813
2018-08-01,54.80076241,49.67661664,48.84540492
2018-08-02,49.63630484,49.92215539,48.84065711
2018-08-03,52.13756845,50.47932808,48.88639795
2018-08-04,52.8872725,51.71352749,48.96974292
2018-08-05,45.21528736,49.76183186,48.99924318
2018-08-06,46.02065653,49.6008294,48.96830532
2018-08-07,46.98285741,49.66867279,48.9656154
2018-08-08,45.70862134,48.36979549,48.96332569
2018-08-09,46.30077087,47.89329064,48.94907175
2018-08-10,48.32383774,47.34847196,48.90136196
2018-08-11,52.0849965,47.23386111,48.86661621
2018-08-12,48.89901514,47.76010793,48.85722159
2018-08-13,48.98019411,48.18289902,48.88005759
2018-08-14,51.09427109,48.77024383,48.9557338
2018-08-15,51.37198054,49.57929514,49.01139022
2018-08-16,51.58360435,50.33398564,49.1041009
2018-08-17,48.7695344,50.39765659,49.18612519
2018-08-18,50.46523675,50.16626234,49.24848995
2018-08-19,47.33971227,49.94350479,49.28597152
2018-08-20,52.14215338,50.39521325,49.35917424
2018-08-21,49.76774175,50.20570906,49.36182269
2018-08-22,53.10490134,50.45326918,49.37630832
2018-08-23,53.82133439,50.7729449,49.39692535
2018-08-24,52.76877818,51.34426544,49.44895118
2018-08-25,45.23879987,50.5976316,49.49288497
2018-08-26,60.70218213,52.50655586,49.61165465
2018-08-27,52.58898623,52.57038913,49.7445268
2018-08-28,49.62049329,52.54935363,49.84824378
2018-08-29,47.05527566,51.68512139,49.94691091
2018-08-30,54.32943846,51.75770769,50.05468324
2018-08-31,46.60245772,50.87680477,50.09468951
2018-09-01,47.91780633,51.25951997,50.13926833
2018-09-02,46.8846347,49.28558463,50.09947688
2018-09-03,59.07440417,50.2120729,50.0494284
2018-09-04,50.14461814,50.28694788,50.06693226
2018-09-05,53.54323878,51.21379976,50.12069794
2018-09-06,53.58808863,51.10789264,50.16867194
2018-09-07,49.6602903,51.54472586,50.27450295
2018-09-08,53.43377713,52.33272169,50.42248399
2018-09-09,58.41366213,53.97972561,50.64352577
2018-09-10,51.38822524,52.88170005,50.83178707
2018-09-11,52.83408493,53.26590959,51.01531379
2018-09-12,55.09821847,53.48804955,51.19215215
2018-09-13,51.88205604,53.24433061,51.34128837
2018-09-14,51.04778929,53.44254475,51.47006336
2018-09-15,52.35943502,53.2890673,51.56856608
2018-09-16,56.31780234,52.98965876,51.65496615
2018-09-17,52.88494271,53.20347554,51.75620659
2018-09-18,54.56985742,53.45144304,51.87313787
2018-09-19,52.33262457,53.0563582,51.9618427
2018-09-20,49.86150733,52.76770838,52.04724268
2018-09-21,50.21212039,52.64832711,52.12041127
2018-09-22,47.69117839,51.98143331,52.16069422
2018-09-23,55.14185419,51.81344071,52.1763334
2018-09-24,51.11807659,51.56103127,52.20844672
2018-09-25,50.99215927,51.04993153,52.15989258
2018-09-26,48.88853497,50.55791873,52.09281023
2018-09-27,49.48058968,50.50350193,52.02461517
2018-09-28,48.80012978,50.30178898,51.97850409
2018-09-29,47.22064927,50.23457054,51.92773285
2018-09-30,45.70232425,48.88606626,51.8613749
2018-10-01,46.50240439,48.22668452,51.76028039
2018-10-02,49.12681486,47.96020674,51.71610113
2018-10-03,50.1391305,48.13886325,51.64699414
2018-10-04,49.75192154,48.17762494,51.57668337
2018-10-05,50.08218501,48.36077569,51.48158257
2018-10-06,48.90020137,48.6007117,51.39800987
2018-10-07,45.61874654,48.58877203,51.29947808
2018-10-08,52.27456844,49.41336689,51.20216625
2018-10-09,54.71271315,50.21135236,51.07655381
2018-10-10,45.48362221,49.54627975,50.96537313
2018-10-11,46.71578481,49.11254593,50.82692768
2018-10-12,51.49092067,49.31379388,50.68778582
2018-10-13,50.99204508,49.6126287,50.56672909
2018-10-14,49.36697182,50.14808945,50.45691391
2018-10-15,49.01037381,49.68177594,50.33667087
2018-10-16,53.39100238,49.49296011,50.22011425
2018-10-17,52.07949263,50.43522731,50.12783931
2018-10-18,50.92023765,51.03586343,50.04731999
2018-10-19,49.05941282,50.68850517,49.96839155
2018-10-20,51.79415448,50.80309223,49.90290435
2018-10-21,51.07873651,51.04763004,49.84954778
2018-10-22,46.3635991,50.66951937,49.80581731
2018-10-23,55.38735631,50.95471279,49.77719305
2018-10-24,44.91714645,49.93152047,49.72287602
2018-10-25,49.23708844,49.69107059,49.67758066
2018-10-26,50.22921663,49.85818542,49.65425621
2018-10-27,44.54101039,48.82202198,49.59820688
2018-10-28,52.44885622,49.01775336,49.55540569
2018-10-29,48.67036326,49.3472911,49.52582971
2018-10-30,57.24628308,49.61285207,49.55005591
2018-10-31,49.10835367,50.21159596,49.61621962
2018-11-01,54.64034009,50.98348905,49.7169957
2018-11-02,57.1257698,51.96871093,49.84465729
2018-11-03,52.85769029,53.15680806,50.01063006
2018-11-04,52.51464015,53.16620576,50.17081106
2018-11-05,47.91904921,53.05887518,50.31941651
2018-11-06,53.9707782,52.59094592,50.45282231
2018-11-07,49.13366253,52.59456147,50.55886213
2018-11-08,52.63986872,52.30877984,50.62877638
2018-11-09,51.68286871,51.53122254,50.69494114
2018-11-10,47.8008694,50.80881956,50.75148359
2018-11-11,53.8121593,50.99417944,50.80749644
2018-11-12,58.21998965,52.46574236,50.90260023
2018-11-13,57.0157893,52.90074394,50.99435538
2018-11-14,57.48911345,54.09437979,51.14144217
2018-11-15,52.93885915,54.13709271,51.29624659
2018-11-16,51.1061484,54.05470409,51.41689582
2018-11-17,43.87157029,53.49337565,51.49881289
2018-11-18,47.83202387,52.63907059,51.56383174
2018-11-19,45.30224426,50.79367839,51.56351795
2018-11-20,53.32714475,50.26672917,51.53748792
2018-11-21,50.13232061,49.21575876,51.48902923
2018-11-22,47.97044862,48.50598583,51.407405
2018-11-23,50.58203617,48.43111265,51.3573914
2018-11-24,52.94865659,49.72783927,51.35861703
2018-11-25,56.33194027,50.94211304,51.39474795
2018-11-26,56.28636031,52.51127247,51.51772296
2018-11-27,54.15307552,52.62926258,51.63810661
2018-11-28,54.72555629,53.28543911,51.76937821
2018-11-29,53.44435423,54.06742563,51.91786399
2018-11-30,50.79122576,54.09730985,52.04738779
2018-12-01,52.85063782,54.08330717,52.15071506
2018-12-02,46.83664525,52.72683645,52.17598591
2018-12-03,51.40027868,52.02882479,52.13838647
2018-12-04,56.06905731,52.30253648,52.10959749
2018-12-05,43.22135208,50.65907873,52.02960428
2018-12-06,44.69426538,49.40906604,51.92354161
2018-12-07,45.47320672,48.64934903,51.79203453
2018-12-08,52.72764047,48.63177798,51.6694678
2018-12-09,50.04272882,49.08978992,51.58808672
2018-12-10,43.11658395,47.90640496,51.49133956
2018-12-11,50.38826172,47.09486273,51.36136234
2018-12-12,46.63787367,47.58293725,51.19860217
2018-12-13,49.94649862,48.33325628,51.04635258
2018-12-14,54.07702184,49.56237273,50.89528568
2018-12-15,47.02873026,48.7482427,50.71565734
2018-12-16,49.1808832,48.62512189,50.53467127
2018-12-17,41.86715556,48.44663212,50.36644649
2018-12-18,56.28104123,49.28845777,50.25475939
2018-12-19,57.02488813,50.77231698,50.25404735
2018-12-20,53.83885471,51.32836785,50.2894353
2018-12-21,46.02807162,50.17851782,50.32152727
2018-12-22,31.0225817,47.89192516,50.30105858
2018-12-23,56.11172777,48.88204582,50.31608969
2018-12-24,56.6412603,50.99263221,50.35824945
2018-12-26,50.4616586,50.16129183,50.33222208
2018-12-27,49.96372083,49.15255365,50.22026478
2018-12-28,49.44899786,48.52543124,50.08347041
2018-12-29,56.94921363,50.08559438,49.97680892
2018-12-30,76.31797371,56.55636467,50.05977355
2018-12-31,50.11723485,55.70000854,50.11319684
2019-01-01,52.95237602,55.17302507,50.14952077
2019-01-02,55.15624002,55.84367956,50.25341554
2019-01-03,58.43840702,57.05434902,50.42093301
2019-01-04,48.89211072,56.97479371,50.57667492
2019-01-05,51.90416324,56.25407223,50.7631747
2019-01-06,53.0904007,52.93584751,50.88073409
2019-01-07,48.43758981,52.69589822,51.01561906
2019-01-08,52.46834866,52.62675145,51.14878484
2019-01-09,50.0796642,51.90152634,51.24250939
2019-01-10,49.9195568,50.68454773,51.33511415
2019-01-11,51.00555104,50.98646778,51.46483432
2019-01-12,56.31724253,51.61690768,51.5993
2019-01-13,50.07673803,51.18638444,51.69440427
2019-01-14,55.89780618,52.25212963,51.78406283
2019-01-15,51.27324641,52.08140074,51.8951681
2019-01-16,46.31384029,51.5434259,51.9924449
2019-01-17,55.22561043,52.30143356,52.12093828
2019-01-18,48.63989992,51.9634834,52.2101058
2019-01-19,51.78699329,51.31630494,52.22823874
2019-01-20,55.541818,52.09703065,52.25386083
2019-01-21,53.39494204,51.73947863,52.30589286
2019-01-22,55.42727228,52.33291089,52.45392571
2019-01-23,53.25952819,53.32515202,52.60202925
2019-01-24,50.1300192,52.59721042,52.65551519
2019-01-25,57.94173016,53.92604331,52.78100691
2019-01-26,53.9809543,54.23946631,52.95057067
2019-01-27,51.67160982,53.68657943,53.12260894
2019-01-28,55.33596368,53.96386823,53.25188473
2019-01-29,53.8269319,53.73524818,53.15784752
2019-01-30,46.31163966,52.74269267,53.05927032
2019-01-31,50.1066032,52.73934753,52.97814774
2019-02-01,47.01761478,51.17875962,52.8226504
2019-02-02,57.66527719,51.70509146,52.64434182
2019-02-03,49.03907196,51.32901462,52.45614918
2019-02-04,52.10719132,50.86776143,52.27660549
2019-02-05,52.58934851,50.6909638,52.20177603
2019-02-06,53.0486954,51.65340034,52.1670261
2019-02-07,51.96280732,51.91857235,52.14342013
2019-02-08,58.50242772,53.55925992,52.19867792
2019-02-09,55.17934252,53.20412639,52.28266388
2019-02-10,53.20305346,53.79898089,52.37641431
2019-02-11,57.72040782,54.60086896,52.47587969
2019-02-12,58.07383813,55.38436748,52.61581246
2019-02-13,50.32545969,54.99533381,52.7072526
2019-02-14,51.15395901,54.87978405,52.80053204
2019-02-15,53.62561378,54.18309634,52.88852105
2019-02-16,45.45150622,52.79340544,52.90492012
2019-02-17,50.49071006,52.40592782,52.91966826
2019-02-18,44.13799495,50.46558312,52.89131087
2019-02-19,46.01064824,48.74227028,52.77948553
2019-02-20,44.2082178,47.86837858,52.65044886
2019-02-21,53.52380195,48.20692757,52.51291608
2019-02-22,54.68367749,48.35807953,52.347347
2019-02-23,58.52096086,50.22514448,52.26827813
2019-02-24,51.11785164,50.31473613,52.14790123
2019-02-25,51.75641406,51.40308172,52.05335507
2019-02-26,55.11787932,52.70411473,52.02060625
2019-02-27,50.46070599,53.59732733,52.00838822
2019-02-28,55.99517404,53.95038049,52.0155593
2019-03-01,54.32828407,53.89961,52.05412321
2019-03-02,52.18584066,52.99459283,52.06263138
2019-03-03,50.93790288,52.96888586,52.12230226
2019-03-04,49.28454034,52.61576104,52.15265791
2019-03-05,52.66218177,52.26494711,52.18385566
2019-03-06,52.86007955,52.60771476,52.24185411
2019-03-07,51.43510553,51.9562764,52.28403119
2019-03-08,50.87346699,51.4627311,52.27767555
2019-03-09,49.11027591,51.02336471,52.2478353
2019-03-10,50.02098604,50.89237659,52.15893918
2019-03-11,54.68830506,51.66434298,52.10761307
2019-03-12,50.36117477,51.33562769,52.0255013
2019-03-13,53.98100793,51.49576032,51.92199768
2019-03-14,48.12857354,51.02339861,51.77663205
2019-03-15,54.07913332,51.48135094,51.65949928
2019-03-16,48.67556364,51.41924919,51.54414812
2019-03-17,53.72001258,51.94768155,51.4696343
2019-03-18,48.30066797,51.03516196,51.41102618
2019-03-19,55.23837401,51.73190471,51.38855874
2019-03-20,51.53752942,51.38283635,51.41913385
2019-03-21,56.62090707,52.59602686,51.5475924
2019-03-22,58.72392081,53.25956793,51.72729872
2019-03-23,48.8532692,53.28495444,51.89656628
2019-03-24,47.49391412,52.3955118,52.03114735
2019-03-25,54.19985454,53.23825274,52.1315843
2019-03-26,57.92314588,53.62179158,52.24181948
2019-03-27,55.46857976,54.1833702,52.33449576
2019-03-28,53.19238732,53.69358166,52.36747799
2019-03-29,56.77386694,53.41500254,52.3614005
2019-03-30,62.08411693,55.30512364,52.4065586
2019-03-31,55.86223592,56.50059818,52.49325821
2019-04-01,53.92682256,56.46159362,52.6088249
2019-04-02,55.65313518,56.13730637,52.71443892
2019-04-03,52.3107886,55.68619335,52.81678666
2019-04-04,51.98664031,55.51394378,52.92508655
2019-04-05,57.03474695,55.55121235,53.02320314
2019-04-06,50.5485089,53.90326835,53.08810287
2019-04-07,52.57875338,53.43419941,53.15381848
2019-04-08,54.61675164,53.53276071,53.23746501
2019-04-09,54.62278997,53.38556854,53.32057141
2019-04-10,53.37159498,53.5371123,53.38299706
2019-04-11,57.90398076,54.38244665,53.48455769
2019-04-12,55.3484832,54.14155183,53.57275074
2019-04-13,55.56892618,54.8587543,53.70059593
2019-04-14,57.68275732,55.58789772,53.83748082
2019-04-15,46.17245903,54.38157021,53.93622485
2019-04-16,46.42125281,53.20992204,53.97829954
2019-04-17,51.77133548,52.98131354,54.04317126
2019-04-18,51.39402289,52.05131956,54.05381842
2019-04-19,52.65701002,51.66682339,54.06328465
2019-04-20,58.35518837,52.06486085,54.04557912
2019-04-21,49.73948576,50.93010777,53.96793045
2019-04-22,48.14596625,51.21203737,53.89883321
2019-04-23,46.42313058,51.21230562,53.85939301
2019-04-24,39.56411174,49.46841652,53.7337318
2019-04-25,49.42799144,49.18755488,53.58592391
2019-04-26,46.95073313,48.37237247,53.39222398
2019-04-27,33.99294462,44.89205193,53.09883966
2019-04-28,27.1512022,41.66515428,52.70717805
2019-04-29,43.64583737,41.02227873,52.23108322
2019-04-30,45.67410172,40.9152746,51.71157243
2019-05-01,53.75863507,42.94306365,51.26095477
2019-05-02,47.76835291,42.70597243,50.81324364
2019-05-03,51.84196073,43.40471923,50.40386117
2019-05-04,43.47588091,44.75942442,50.04537719
2019-05-05,22.82340904,44.14116825,49.66504238
2019-05-06,41.13378259,43.78230328,49.32767688
2019-05-07,43.05838037,43.4086288,48.9934912
2019-05-08,40.06209764,41.4519806,48.59079853
2019-05-09,44.90264516,41.04259378,48.17936603
2019-05-10,42.94895369,39.7721642,47.72053443
2019-05-11,35.81364266,38.67755874,47.19703817
2019-05-12,36.35181301,40.61018787,46.7459927
2019-05-13,46.41172707,41.36417994,46.29617356
2019-05-14,45.45089107,41.70596719,45.83344254
2019-05-15,44.83943357,42.38844375,45.43367166
2019-05-16,45.5516035,42.48115208,45.07604599
2019-05-17,52.38118251,43.82861334,44.77095598
2019-05-18,45.83734181,45.26057036,44.54459768
2019-05-13,46.41,,
2019-05-14,45.45,,
2019-05-15,44.89,,
2019-05-16,45.44,,
2019-05-17,52.38,,
2019-05-18,45.83,,
2019-05-19,41.2107,45.94438571,
2019-05-20,37.6002,44.68584286,
2019-05-21,44.7863,44.59102857,
2019-05-22,42.8992,44.30662857,
2019-05-23,34.6794,42.7694,
2019-05-24,37.5905,40.65661429,
2019-05-25,33.6089,38.91074286,
2019-05-26,16.2787,35.34902857,
2019-05-28,33.427,34.75285714,
2019-05-29,40.077,34.0801,
2019-05-30,45.7709,34.49034286,
2019-05-31,43.5686,35.76022857,
2019-06-01,48.8318,37.36612857,
2019-06-02,32.938,37.27028571,
2019-06-03,42.6336,41.03527143,
2019-06-04,36.9612,41.54015714,
2019-06-05,34.4293,40.73334286,
2019-06-06,41.967,40.18992857,
2019-06-07,45.1974,40.42261429,
2019-06-08,39.9778,39.15775714,
2019-06-09,37.0961,39.75177143,
2019-06-10,37.9663,39.08501429,
2019-06-11,36.2008,38.97638571,40.21023103
2019-06-12,38.1262,39.50451429,40.14076333
2019-06-13,42.8536,39.63117143,40.02221667
2019-06-14,42.8428,39.2948,39.93531
2019-06-15,40.0164,39.30031429,39.77285667
2019-06-16,43.5253,40.21877143,39.70903333
2019-06-17,38.8258,40.34155714,39.25722667
2019-06-18,46.7872,41.8539,39.28913333
2019-06-19,40.1835,42.1478,39.25489333
2019-06-20,43.4238,42.22925714,39.44901333
2019-06-21,42.8421,42.22915714,39.38420667
2019-06-22,40.6239,42.31594286,39.30836333
2019-06-23,45.164,42.55004286,39.65785
2019-06-24,50.7152,44.24852857,40.09534
2019-06-25,44.3393,43.89882857,40.45302
2019-06-26,45.5747,44.669,41.42955333
2019-06-27,40.5755,44.2621,41.66783667
2019-06-28,55.251,46.0348,42.17363667
2019-06-29,41.5278,46.16392857,42.0322
2019-07-05,37.2105,45.02771429,41.82026333
2019-07-06,41.4991,43.71112857,41.57584
2019-07-07,28.2876,41.41802857,41.42082667
2019-07-08,41.4442,40.82795714,41.38118
2019-07-09,38.554,40.53917143,41.43427333
2019-07-10,36.5036,37.86097143,41.50341667
2019-07-11,42.4799,37.99698571,41.52051333
2019-07-12,41.8794,38.66397143,41.40991333
2019-07-13,40.6953,38.54914286,41.43383
2019-07-14,39.2116,40.10971429,41.50434667
2019-07-15,48.7564,41.15431429,41.86401667
2019-07-16,40.3864,41.41608571,42.00353667
2019-07-17,40.7789,42.02684286,42.09196
2019-07-18,40.0237,41.67595714,41.99763
2019-07-19,39.6298,41.35458571,41.89053
2019-07-20,44.562,41.90697143,42.04205
2019-07-21,27.7887,40.27512857,41.51749667
2019-07-22,44.3725,39.64885714,41.70238667
2019-07-23,38.1317,39.32675714,41.41387
2019-07-24,46.6433,40.16452857,41.62919667
2019-07-25,39.2099,40.04827143,41.48873333
2019-07-26,38.3031,39.85874286,41.33743333
2019-07-27,41.741,39.45574286,41.37467
2019-07-28,33.0506,40.20744286,40.97089
2019-07-29,43.8398,40.13134286,40.74171
2019-07-30,39.1772,40.2807,40.56964
2019-07-31,40.2802,39.37168571,40.39315667
2019-08-01,37.7932,39.1693,40.30041333
2019-08-02,38.6538,39.2194,39.74717333
2019-08-03,37.6737,38.63835714,39.61870333
2019-08-04,30.1518,38.22424286,39.38341333
2019-08-05,41.4316,37.88021429,39.38116333
2019-08-06,39.8233,37.97251429,39.76568667
2019-08-07,40.9274,38.06497143,39.74846
2019-08-08,43.1155,38.8253,39.90051
2019-08-09,44.8831,39.7152,40.17982667
2019-08-10,41.3239,40.23665714,40.14129333
2019-08-11,30.5425,40.29247143,39.76339667
2019-08-12,41.9801,40.37082857,39.80622333
2019-08-13,40.9467,40.53131429,39.86406
2019-08-14,39.7924,40.36917143,39.56526
2019-08-15,36.9464,39.48787143,39.45059333
2019-08-16,38.4038,38.56225714,39.37142333
2019-08-17,40.151,38.3947,39.37566667
2019-08-18,36.8547,39.29644286,39.28316333
2019-08-19,41.4719,39.22384286,39.18016
2019-08-20,38.6769,38.89958571,39.5431
2019-08-21,35.6168,38.30307143,39.25124333
2019-08-22,38.5238,38.52841429,39.26431333
2019-08-23,42.0684,39.05192857,39.11181667
2019-08-24,38.4331,38.80651429,39.08592333
2019-08-25,33.5677,38.33694286,38.92807667
2019-08-26,37.0643,37.70728571,38.77218667
2019-08-27,40.3571,37.94731429,39.01573667
2019-08-28,38.1331,38.30678571,38.82551333


==> ICLR 2020 Submission/0043.txt <==
date,percentile
2018-01-02,56.98506826
2018-01-03,50.42594377
2018-01-04,50.32853799
2018-01-05,52.29758125
2018-01-06,48.40048445
2018-01-07,48.29328616
2018-01-08,52.22844707
2018-01-09,49.38966311
2018-01-10,49.95421541
2018-01-11,51.49441445
2018-01-12,54.0337696
2018-01-13,49.16705683
2018-01-14,40.15854848
2018-01-15,49.22349156
2018-01-16,55.73534936
2018-01-17,51.93352233
2018-01-18,51.43786937
2018-01-19,53.34317075
2018-01-20,49.17969937
2018-01-21,29.34132618
2018-01-22,49.16675916
2018-01-23,49.84182117
2018-01-24,49.65511127
2018-01-25,51.18875089
2018-01-26,48.38943703
2018-01-27,48.27805771
2018-01-28,25.53388518
2018-01-29,48.1997533
2018-01-30,47.34225485
2018-01-31,51.49117748
2018-02-01,49.43985873
2018-02-02,53.16251184
2018-02-03,54.50748242
2018-02-04,33.52535374
2018-02-05,51.81165592
2018-02-06,51.84701361
2018-02-07,44.32297587
2018-02-08,49.38719376
2018-02-09,51.11321815
2018-02-10,51.76634264
2018-02-11,59.07852338
2018-02-12,50.99995455
2018-02-13,50.97574562
2018-02-14,51.42133005
2018-02-15,51.79339639
2018-02-16,53.42476303
2018-02-17,52.39695789
2018-02-18,57.8439048
2018-02-19,53.02710307
2018-02-20,51.69092138
2018-02-21,50.79257439
2018-02-22,51.03834467
2018-02-23,53.33252526
2018-02-24,48.54100645
2018-02-25,49.03213214
2018-02-26,48.9998901
2018-02-27,51.04308201
2018-02-28,44.53858755
2018-03-01,53.22872496
2018-03-02,51.97622952
2018-03-03,46.84789438
2018-03-04,47.68810901
2018-03-05,59.44702857
2018-03-06,52.69021223
2018-03-07,46.80018247
2018-03-08,53.0514631
2018-03-09,51.64495052
2018-03-10,52.72597
2018-03-11,48.38549252
2018-03-12,58.06658618
2018-03-13,53.2365867
2018-03-14,53.44623515
2018-03-15,52.03034611
2018-03-16,48.16093876
2018-03-17,49.07596039
2018-03-18,50.50582034
2018-03-19,54.86935223
2018-03-20,50.90386417
2018-03-21,47.89781405
2018-03-22,54.52294792
2018-03-23,52.23191904
2018-03-24,50.61331546
2018-03-25,52.03550426
2018-03-26,48.81277879
2018-03-27,53.18142413
2018-03-28,48.17508714
2018-03-29,50.22293124
2018-03-30,50.9815468
2018-03-31,48.7801483
2018-04-01,52.09392259
2018-04-02,50.33817058
2018-04-03,51.19852527
2018-04-04,51.52222907
2018-04-05,51.32352109
2018-04-06,51.03020194
2018-04-07,49.08193326
2018-04-08,51.00320606
2018-04-09,52.66905061
2018-04-10,50.12775562
2018-04-11,47.11002743
2018-04-12,47.88214833
2018-04-13,51.72417303
2018-04-14,49.62528464
2018-04-15,41.60037908
2018-04-16,47.0555538
2018-04-17,51.64482074
2018-04-18,47.3322049
2018-04-19,50.93824575
2018-04-20,49.44724086
2018-04-21,52.85869697
2018-04-22,47.08726604
2018-04-23,53.08433151
2018-04-24,52.84005704
2018-04-25,49.57238207
2018-04-26,52.37048581
2018-04-27,47.63482033
2018-04-28,49.61945075
2018-04-29,44.50187993
2018-04-30,49.74937409
2018-05-01,48.90686065
2018-05-02,46.28603115
2018-05-03,53.76181004
2018-05-04,53.56620988
2018-05-05,58.21791599
2018-05-06,56.33024988
2018-05-07,45.59788791
2018-05-08,51.89407968
2018-05-09,44.29344227
2018-05-10,55.52091198
2018-05-11,51.63550411
2018-05-12,48.17820618
2018-05-13,54.63809112
2018-05-14,52.34659916
2018-05-15,52.7110466
2018-05-16,52.86501643
2018-05-17,48.28066682
2018-05-18,50.81062291
2018-05-19,52.77534866
2018-05-20,46.56285521
2018-05-21,49.68494012
2018-05-22,51.27256453
2018-05-23,46.7373674
2018-05-24,46.4658007
2018-05-25,49.13533795
2018-05-26,48.5681431
2018-05-27,60.00192474
2018-05-28,37.97784503
2018-05-29,53.95394188
2018-05-30,46.09062601
2018-05-31,49.4798927
2018-06-01,51.37924329
2018-06-02,54.20767367
2018-06-03,62.41069794
2018-06-04,51.82587969
2018-06-05,47.32889635
2018-06-06,47.77036042
2018-06-07,51.14503091
2018-06-08,47.05084776
2018-06-09,47.68688511
2018-06-10,52.24210762
2018-06-11,51.46324959
2018-06-12,48.26270507
2018-06-13,52.16771098
2018-06-14,48.28569438
2018-06-15,48.67253752
2018-06-16,45.99150895
2018-06-17,49.18154625
2018-06-18,55.12605694
2018-06-19,52.70884859
2018-06-20,55.69091927
2018-06-21,51.77791718
2018-06-22,46.20413027
2018-06-23,57.38797591
2018-06-24,56.54174863
2018-06-25,51.30120255
2018-06-26,49.9622742
2018-06-27,50.13338834
2018-06-28,51.71809507
2018-06-29,50.91875039
2018-06-30,43.34594494
2018-07-01,51.85415198
2018-07-02,52.1983867
2018-07-03,50.28341025
2018-07-04,43.43097943
2018-07-05,52.46062536
2018-07-06,48.56426929
2018-07-07,54.910934
2018-07-08,46.39698788
2018-07-09,43.02220074
2018-07-10,49.46036565
2018-07-11,46.64297598
2018-07-12,48.93590285
2018-07-13,46.92425757
2018-07-14,51.10204361
2018-07-15,39.41195669
2018-07-16,52.88971459
2018-07-17,46.96180472
2018-07-18,49.33281651
2018-07-19,51.44464212
2018-07-20,50.59042614
2018-07-21,46.7625614
2018-07-22,52.90182223
2018-07-23,52.13682851
2018-07-24,47.91194239
2018-07-25,46.73621047
2018-07-26,47.91753358
2018-07-27,48.2373596
2018-07-28,44.24787661
2018-07-29,58.8771568
2018-07-30,47.14767376
2018-07-31,46.50795369
2018-08-01,54.80076241
2018-08-02,49.63630484
2018-08-03,52.13756845
2018-08-04,52.8872725
2018-08-05,45.21528736
2018-08-06,46.02065653
2018-08-07,46.98285741
2018-08-08,45.70862134
2018-08-09,46.30077087
2018-08-10,48.32383774
2018-08-11,52.0849965
2018-08-12,48.89901514
2018-08-13,48.98019411
2018-08-14,51.09427109
2018-08-15,51.37198054
2018-08-16,51.58360435
2018-08-17,48.7695344
2018-08-18,50.46523675
2018-08-19,47.33971227
2018-08-20,52.14215338
2018-08-21,49.76774175
2018-08-22,53.10490134
2018-08-23,53.82133439
2018-08-24,52.76877818
2018-08-25,45.23879987
2018-08-26,60.70218213
2018-08-27,52.58898623
2018-08-28,49.62049329
2018-08-29,47.05527566
2018-08-30,54.32943846
2018-08-31,46.60245772
2018-09-01,47.91780633
2018-09-02,46.8846347
2018-09-03,59.07440417
2018-09-04,50.14461814
2018-09-05,53.54323878
2018-09-06,53.58808863
2018-09-07,49.6602903
2018-09-08,53.43377713
2018-09-09,58.41366213
2018-09-10,51.38822524
2018-09-11,52.83408493
2018-09-12,55.09821847
2018-09-13,51.88205604
2018-09-14,51.04778929
2018-09-15,52.35943502
2018-09-16,56.31780234
2018-09-17,52.88494271
2018-09-18,54.56985742
2018-09-19,52.33262457
2018-09-20,49.86150733
2018-09-21,50.21212039
2018-09-22,47.69117839
2018-09-23,55.14185419
2018-09-24,51.11807659
2018-09-25,50.99215927
2018-09-26,48.88853497
2018-09-27,49.48058968
2018-09-28,48.80012978
2018-09-29,47.22064927
2018-09-30,45.70232425
2018-10-01,46.50240439
2018-10-02,49.12681486
2018-10-03,50.1391305
2018-10-04,49.75192154
2018-10-05,50.08218501
2018-10-06,48.90020137
2018-10-07,45.61874654
2018-10-08,52.27456844
2018-10-09,54.71271315
2018-10-10,45.48362221
2018-10-11,46.71578481
2018-10-12,51.49092067
2018-10-13,50.99204508
2018-10-14,49.36697182
2018-10-15,49.01037381
2018-10-16,53.39100238
2018-10-17,52.07949263
2018-10-18,50.92023765
2018-10-19,49.05941282
2018-10-20,51.79415448
2018-10-21,51.07873651
2018-10-22,46.3635991
2018-10-23,55.38735631
2018-10-24,44.91714645
2018-10-25,49.23708844
2018-10-26,50.22921663
2018-10-27,44.54101039
2018-10-28,52.44885622
2018-10-29,48.67036326
2018-10-30,57.24628308
2018-10-31,49.10835367
2018-11-01,54.64034009
2018-11-02,57.1257698
2018-11-03,52.85769029
2018-11-04,52.51464015
2018-11-05,47.91904921
2018-11-06,53.9707782
2018-11-07,49.13366253
2018-11-08,52.63986872
2018-11-09,51.68286871
2018-11-10,47.8008694
2018-11-11,53.8121593
2018-11-12,58.21998965
2018-11-13,57.0157893
2018-11-14,57.48911345
2018-11-15,52.93885915
2018-11-16,51.1061484
2018-11-17,43.87157029
2018-11-18,47.83202387
2018-11-19,45.30224426
2018-11-20,53.32714475
2018-11-21,50.13232061
2018-11-22,47.97044862
2018-11-23,50.58203617
2018-11-24,52.94865659
2018-11-25,56.33194027
2018-11-26,56.28636031
2018-11-27,54.15307552
2018-11-28,54.72555629
2018-11-29,53.44435423
2018-11-30,50.79122576
2018-12-01,52.85063782
2018-12-02,46.83664525
2018-12-03,51.40027868
2018-12-04,56.06905731
2018-12-05,43.22135208
2018-12-06,44.69426538
2018-12-07,45.47320672
2018-12-08,52.72764047
2018-12-09,50.04272882
2018-12-10,43.11658395
2018-12-11,50.38826172
2018-12-12,46.63787367
2018-12-13,49.94649862
2018-12-14,54.07702184
2018-12-15,47.02873026
2018-12-16,49.1808832
2018-12-17,41.86715556
2018-12-18,56.28104123
2018-12-19,57.02488813
2018-12-20,53.83885471
2018-12-21,46.02807162
2018-12-22,31.0225817
2018-12-23,56.11172777
2018-12-24,56.6412603
2018-12-26,50.4616586
2018-12-27,49.96372083
2018-12-28,49.44899786
2018-12-29,56.94921363
2018-12-30,76.31797371
2018-12-31,50.11723485
2019-01-01,52.95237602
2019-01-02,55.15624002
2019-01-03,58.43840702
2019-01-04,48.89211072
2019-01-05,51.90416324
2019-01-06,53.0904007
2019-01-07,48.43758981
2019-01-08,52.46834866
2019-01-09,50.0796642
2019-01-10,49.9195568
2019-01-11,51.00555104
2019-01-12,56.31724253
2019-01-13,50.07673803
2019-01-14,55.89780618
2019-01-15,51.27324641
2019-01-16,46.31384029
2019-01-17,55.22561043
2019-01-18,48.63989992
2019-01-19,51.78699329
2019-01-20,55.541818
2019-01-21,53.39494204
2019-01-22,55.42727228
2019-01-23,53.25952819
2019-01-24,50.1300192
2019-01-25,57.94173016
2019-01-26,53.9809543
2019-01-27,51.67160982
2019-01-28,55.33596368
2019-01-29,53.8269319
2019-01-30,46.31163966
2019-01-31,50.1066032
2019-02-01,47.01761478
2019-02-02,57.66527719
2019-02-03,49.03907196
2019-02-04,52.10719132
2019-02-05,52.58934851
2019-02-06,53.0486954
2019-02-07,51.96280732
2019-02-08,58.50242772
2019-02-09,55.17934252
2019-02-10,53.20305346
2019-02-11,57.72040782
2019-02-12,58.07383813
2019-02-13,50.32545969
2019-02-14,51.15395901
2019-02-15,53.62561378
2019-02-16,45.45150622
2019-02-17,50.49071006
2019-02-18,44.13799495
2019-02-19,46.01064824
2019-02-20,44.2082178
2019-02-21,53.52380195
2019-02-22,54.68367749
2019-02-23,58.52096086
2019-02-24,51.11785164
2019-02-25,51.75641406
2019-02-26,55.11787932
2019-02-27,50.46070599
2019-02-28,55.99517404
2019-03-01,54.32828407
2019-03-02,52.18584066
2019-03-03,50.93790288
2019-03-04,49.28454034
2019-03-05,52.66218177
2019-03-06,52.86007955
2019-03-07,51.43510553
2019-03-08,50.87346699
2019-03-09,49.11027591
2019-03-10,50.02098604
2019-03-11,54.68830506
2019-03-12,50.36117477
2019-03-13,53.98100793
2019-03-14,48.12857354
2019-03-15,54.07913332
2019-03-16,48.67556364
2019-03-17,53.72001258
2019-03-18,48.30066797
2019-03-19,55.23837401
2019-03-20,51.53752942
2019-03-21,56.62090707
2019-03-22,58.72392081
2019-03-23,48.8532692
2019-03-24,47.49391412
2019-03-25,54.19985454
2019-03-26,57.92314588
2019-03-27,55.46857976
2019-03-28,53.19238732
2019-03-29,56.77386694
2019-03-30,62.08411693
2019-03-31,55.86223592
2019-04-01,53.92682256
2019-04-02,55.65313518
2019-04-03,52.3107886
2019-04-04,51.98664031
2019-04-05,57.03474695
2019-04-06,50.5485089
2019-04-07,52.57875338
2019-04-08,54.61675164
2019-04-09,54.62278997
2019-04-10,53.37159498
2019-04-11,57.90398076
2019-04-12,55.3484832
2019-04-13,55.56892618
2019-04-14,57.68275732
2019-04-15,46.17245903
2019-04-16,46.42125281
2019-04-17,51.77133548
2019-04-18,51.39402289
2019-04-19,52.65701002
2019-04-20,58.35518837
2019-04-21,49.73948576
2019-04-22,48.14596625
2019-04-23,46.42313058
2019-04-24,39.56411174
2019-04-25,49.42799144
2019-04-26,46.95073313
2019-04-27,33.99294462
2019-04-28,27.1512022
2019-04-29,43.64583737
2019-04-30,45.67410172
2019-05-01,53.75863507
2019-05-02,47.76835291
2019-05-03,51.84196073
2019-05-04,43.47588091
2019-05-05,22.82340904
2019-05-06,41.13378259
2019-05-07,43.05838037
2019-05-08,40.06209764
2019-05-09,44.90264516
2019-05-10,42.94895369
2019-05-11,35.81364266
2019-05-12,36.35181301
2019-05-13,46.41172707
2019-05-14,45.45089107
2019-05-15,44.83943357
2019-05-16,45.5516035
2019-05-17,52.38118251
2019-05-18,45.83734181
2019-05-19,41.2107
2019-05-20,37.6002
2019-05-21,44.7863
2019-05-22,42.8992
2019-05-23,34.6794
2019-05-24,37.5905
2019-05-25,33.6089
2019-05-26,16.2787
2019-05-28,33.427
2019-05-29,40.077
2019-05-30,45.7709
2019-05-31,43.5686
2019-06-01,48.8318
2019-06-02,32.938
2019-06-03,42.6336
2019-06-04,36.9612
2019-06-05,34.4293
2019-06-06,41.967
2019-06-07,45.1974
2019-06-08,39.9778
2019-06-09,37.0961
2019-06-10,37.9663
2019-06-11,36.2008
2019-06-12,38.1262
2019-06-13,42.8536
2019-06-14,42.8428
2019-06-15,40.0164
2019-06-16,43.5253
2019-06-17,38.8258
2019-06-18,46.7872
2019-06-19,40.1835
2019-06-20,43.4238
2019-06-21,42.8421
2019-06-22,40.6239
2019-06-23,45.164
2019-06-24,50.7152
2019-06-25,44.3393
2019-06-26,45.5747
2019-06-27,40.5755
2019-06-28,55.251
2019-06-29,41.5278
2019-07-05,37.2105
2019-07-06,41.4991
2019-07-07,28.2876
2019-07-08,41.4442
2019-07-09,38.554
2019-07-10,36.5036
2019-07-11,42.4799
2019-07-12,41.8794
2019-07-13,40.6953
2019-07-14,39.2116
2019-07-15,48.7564
2019-07-16,40.3864
2019-07-17,40.7789
2019-07-18,40.0237
2019-07-19,39.6298
2019-07-20,44.562
2019-07-21,27.7887
2019-07-22,44.3725
2019-07-23,38.1317
2019-07-24,46.6433
2019-07-25,39.2099
2019-07-26,38.3031
2019-07-27,41.741
2019-07-28,33.0506
2019-07-29,43.8398
2019-07-30,39.1772
2019-07-31,40.2802
2019-08-01,37.7932
2019-08-02,38.6538
2019-08-03,37.6737
2019-08-04,30.1518
2019-08-05,41.4316
2019-08-06,39.8233
2019-08-07,40.9274
2019-08-08,43.1155
2019-08-09,44.8831
2019-08-10,41.3239
2019-08-11,30.5425
2019-08-12,41.9801
2019-08-13,40.9467
2019-08-14,39.7924
2019-08-15,36.9464
2019-08-16,38.4038
2019-08-17,40.151
2019-08-18,36.8547
2019-08-19,41.4719
2019-08-20,38.6769
2019-08-21,35.6168
2019-08-22,38.5238
2019-08-23,42.0684
2019-08-24,38.4331
2019-08-25,33.5677
2019-08-26,37.0643
2019-08-27,40.3571
2019-08-28,38.1331

==> ICLR 2020 Submission/0043u.txt <==
date,1dayp,7dayp,30dayp
2018-01-02,56.98506826,,
2018-01-03,50.42594377,,
2018-01-04,50.32853799,,
2018-01-05,52.29758125,,
2018-01-06,48.40048445,,
2018-01-07,48.29328616,,
2018-01-08,52.22844707,51.27990699,
2018-01-09,49.38966311,50.19484911,
2018-01-10,49.95421541,50.12745935,
2018-01-11,51.49441445,50.29401313,
2018-01-12,54.0337696,50.54204004,
2018-01-13,49.16705683,50.65155038,
2018-01-14,40.15854848,49.48944499,
2018-01-15,49.22349156,49.06016563,
2018-01-16,55.73534936,49.96669224,
2018-01-17,51.93352233,50.24945037,
2018-01-18,51.43786937,50.2413725,
2018-01-19,53.34317075,50.14271553,
2018-01-20,49.17969937,50.1445216,
2018-01-21,29.34132618,48.59920413,
2018-01-22,49.16675916,48.5910995,
2018-01-23,49.84182117,47.7491669,
2018-01-24,49.65511127,47.42367961,
2018-01-25,51.18875089,47.38809126,
2018-01-26,48.38943703,46.68041501,
2018-01-27,48.27805771,46.55160906,
2018-01-28,25.53388518,46.00768892,
2018-01-29,48.1997533,45.86954522,
2018-01-30,47.34225485,45.51246432,
2018-01-31,51.49117748,45.77475949,48.68882939
2018-02-01,49.43985873,45.52491775,48.56227292
2018-02-02,53.16251184,46.20678558,48.47167725
2018-02-03,54.50748242,47.0967034,48.4207523
2018-02-04,33.52535374,48.23834177,48.41423764
2018-02-05,51.81165592,48.75432785,48.42596488
2018-02-06,51.84701361,49.39786482,48.45836155
2018-02-07,44.32297587,48.37383602,48.36149252
2018-02-08,49.38719376,48.36631245,48.30054129
2018-02-09,51.11321815,48.07355621,48.23207786
2018-02-10,51.76634264,47.68196481,48.14500958
2018-02-11,59.07852338,51.33241762,48.1713555
2018-02-12,50.99995455,51.21646028,48.19018583
2018-02-13,50.97574562,51.09199342,48.24360411
2018-02-14,51.42133005,52.10604402,48.34513339
2018-02-15,51.79339639,52.44978725,48.42790322
2018-02-16,53.42476303,52.78000795,48.51225514
2018-02-17,52.39695789,52.87009584,48.59987925
2018-02-18,57.8439048,52.69372176,48.6849128
2018-02-19,53.02710307,52.98331441,48.77953922
2018-02-20,51.69092138,53.08548237,48.92908183
2018-02-21,50.79257439,52.99566014,49.07590052
2018-02-22,51.03834467,52.8877956,49.24718814
2018-02-23,53.33252526,52.87461878,49.42888611
2018-02-24,48.54100645,52.32376857,49.59340869
2018-02-25,49.03213214,51.06494391,49.73955965
2018-02-26,48.9998901,50.48962777,49.87082694
2018-02-27,51.04308201,50.39707929,50.01713996
2018-02-28,44.53858755,49.5036526,50.13827687
2018-03-01,53.22872496,49.81656407,50.28174686
2018-03-02,51.97622952,49.62280753,50.41001513
2018-03-03,46.84789438,49.38093438,50.53854902
2018-03-04,47.68810901,49.18893108,50.63795387
2018-03-05,59.44702857,50.68137943,50.75744307
2018-03-06,52.69021223,50.91668375,50.84672113
2018-03-07,46.80018247,51.23976873,50.92956916
2018-03-08,53.0514631,51.21444561,50.99012186
2018-03-09,51.64495052,51.16712004,51.08323132
2018-03-10,52.72597,52.00684513,51.20458241
2018-03-11,48.38549252,52.10647134,51.33901292
2018-03-12,58.06658618,51.90926529,51.47992293
2018-03-13,53.2365867,51.98731878,51.50175297
2018-03-14,53.44623515,52.93675488,51.55909612
2018-03-15,52.03034611,52.79088103,51.61572571
2018-03-16,48.16093876,52.29316506,51.62196308
2018-03-17,49.07596039,51.77173512,51.59936134
2018-03-18,50.50582034,52.07463909,51.57584905
2018-03-19,54.86935223,51.61789138,51.5341089
2018-03-20,50.90386417,51.28464531,51.48713968
2018-03-21,47.89781405,50.49201372,51.40409633
2018-03-22,54.52294792,50.84809969,51.3295169
2018-03-23,52.23191904,51.42966831,51.27731718
2018-03-24,50.61331546,51.64929046,51.23603367
2018-03-25,52.03550426,51.86781673,51.2024736
2018-03-26,48.81277879,51.00259196,51.15843438
2018-03-27,53.18142413,51.32795766,51.16720151
2018-03-28,48.17508714,51.36756811,51.19646618
2018-03-29,50.22293124,50.75328001,51.20833954
2018-03-30,50.9815468,50.5746554,51.24403964
2018-03-31,48.7801483,50.31277438,51.26057998
2018-04-01,52.09392259,50.32111986,51.28385706
2018-04-02,50.33817058,50.53903297,51.32246034
2018-04-03,51.19852527,50.2557617,51.35802136
2018-04-04,51.52222907,50.73392484,51.35977288
2018-04-05,51.32352109,50.89115196,51.35892182
2018-04-06,51.03020194,50.89810269,51.34753295
2018-04-07,49.08193326,50.94121483,51.33842526
2018-04-08,51.00320606,50.78539818,51.3257012
2018-04-09,52.66905061,51.11838104,51.29608573
2018-04-10,50.12775562,50.96541395,51.25805048
2018-04-11,47.11002743,50.33509943,51.20557828
2018-04-12,47.88214833,49.84347475,51.13411682
2018-04-13,51.72417303,49.94261348,51.0343121
2018-04-14,49.62528464,50.0202351,50.94195724
2018-04-15,41.60037908,48.67697411,50.82141754
2018-04-16,47.0555538,47.87504599,50.6915279
2018-04-17,51.64482074,48.09176958,50.55876559
2018-04-18,47.3322049,48.12350922,50.44228618
2018-04-19,50.93824575,48.56009456,50.35146782
2018-04-20,49.44724086,48.23481854,50.27622798
2018-04-21,52.85869697,48.69673459,50.20451581
2018-04-22,47.08726604,49.48057558,50.13954605
2018-04-23,53.08433151,50.34182954,50.09596402
2018-04-24,52.84005704,50.51257758,50.05078939
2018-04-25,49.57238207,50.83260289,50.04512308
2018-04-26,52.37048581,51.03720861,50.03543145
2018-04-27,47.63482033,50.7782914,50.01578889
2018-04-28,49.61945075,50.31554194,50.00119762
2018-04-29,44.50187993,49.94620106,49.98024914
2018-04-30,49.74937409,49.46977857,49.95214928
2018-05-01,48.90686065,48.90789338,49.90504173
2018-05-02,46.28603115,48.43841467,49.83502113
2018-05-03,53.76181004,48.63717528,49.78106824
2018-05-04,53.56620988,49.48451664,49.7394213
2018-05-05,58.21791599,50.71286882,49.73347853
2018-05-06,56.33024988,52.40263595,49.78362964
2018-05-07,45.59788791,51.8095665,49.8125747
2018-05-08,51.89407968,52.23631208,49.86093849
2018-05-09,44.29344227,51.95165652,49.88871434
2018-05-10,55.52091198,52.2029568,49.92996577
2018-05-11,51.63550411,51.92714169,49.98303385
2018-05-12,48.17820618,50.49289743,50.00468127
2018-05-13,54.63809112,50.25116046,50.01496617
2018-05-14,52.34659916,51.21526207,50.0548004
2018-05-15,52.7110466,51.33197163,50.14330032
2018-05-16,52.86501643,52.55648223,50.29934819
2018-05-17,48.28066682,51.52216149,50.41369459
2018-05-18,50.81062291,51.40432132,50.52305499
2018-05-19,52.77534866,52.06105596,50.63975371
2018-05-20,46.56285521,50.90745083,50.72884145
2018-05-21,49.68494012,50.52721382,50.78985742
2018-05-22,51.27256453,50.32171638,50.81789545
2018-05-23,46.7373674,49.44633795,50.78804573
2018-05-24,46.4658007,49.18707136,50.74386219
2018-05-25,49.13533795,48.94774494,50.68103359
2018-05-26,48.5681431,48.34671557,50.59135049
2018-05-27,60.00192474,50.26658265,50.57429353
2018-05-28,37.97784503,48.59414049,50.51691348
2018-05-29,53.95394188,48.9771944,50.48461326
2018-05-30,46.09062601,48.88480277,50.46511407
2018-05-31,49.4798927,49.31538734,50.4786972
2018-06-01,51.37924329,49.63594525,50.51861489
2018-06-02,54.20767367,50.44159247,50.57876213
2018-06-03,62.41069794,50.78570293,50.622135
2018-06-04,51.82587969,52.7639936,50.69050583
2018-06-05,47.32889635,51.81755852,50.67100325
2018-06-06,47.77036042,52.05752058,50.67926838
2018-06-07,51.14503091,52.29539747,50.6812379
2018-06-08,47.05084776,51.67705525,50.67208452
2018-06-09,47.68688511,50.74551403,50.6235031
2018-06-10,52.24210762,49.29285827,50.53569365
2018-06-11,51.46324959,49.24105397,50.49396553
2018-06-12,48.26270507,49.37445521,50.46474202
2018-06-13,52.16771098,50.00264815,50.42432156
2018-06-14,48.28569438,49.5941715,50.36639489
2018-06-15,48.67253752,49.82584147,50.27537353
2018-06-16,45.99150895,49.58364487,50.21075631
2018-06-17,49.18154625,49.14642182,50.13549299
2018-06-18,55.12605694,49.66968001,50.05578046
2018-06-19,52.70884859,50.30484337,50.03569355
2018-06-20,55.69091927,50.80815884,50.04505838
2018-06-21,51.77791718,51.30704781,50.07790276
2018-06-22,46.20413027,50.95441821,50.1281721
2018-06-23,57.38797591,52.58248492,50.24135256
2018-06-24,56.54174863,53.6339424,50.39755914
2018-06-25,51.30120255,53.08753463,50.55558644
2018-06-26,49.9622742,52.69516686,50.63653925
2018-06-27,50.13338834,51.90123387,50.74677569
2018-06-28,51.71809507,51.89268785,50.84395881
2018-06-29,50.91875039,52.56620501,50.96667222
2018-06-30,43.34594494,50.56020059,51.00816599
2018-07-01,51.85415198,49.89054392,51.01665261
2018-07-02,52.1983867,50.01871309,51.00255663
2018-07-03,50.28341025,50.06458967,50.97851952
2018-07-04,43.43097943,49.10710268,50.85662316
2018-07-05,52.46062536,49.21317844,50.76981049
2018-07-06,48.56426929,48.87682399,50.66378727
2018-07-07,54.910934,50.52896529,50.6049062
2018-07-08,46.39698788,49.74937042,50.54065004
2018-07-09,43.02220074,48.43848671,50.46374913
2018-07-10,49.46036565,48.32090891,50.43135082
2018-07-11,46.64297598,48.77976556,50.41597454
2018-07-12,48.93590285,48.27623377,50.37936715
2018-07-13,46.92425757,48.04194638,50.31401043
2018-07-14,51.10204361,47.49781918,50.24413202
2018-07-15,39.41195669,46.49995758,50.13326922
2018-07-16,52.88971459,47.90960242,50.07746781
2018-07-17,46.96180472,47.55266514,50.02434258
2018-07-18,49.33281651,47.93692808,49.96658419
2018-07-19,51.44464212,48.2953194,49.89960005
2018-07-20,50.59042614,48.81905777,49.83329668
2018-07-21,46.7625614,48.19913174,49.72969948
2018-07-22,52.90182223,50.12625539,49.70209405
2018-07-23,52.13682851,50.01870023,49.61663457
2018-07-24,47.91194239,50.15443419,49.50065096
2018-07-25,46.73621047,49.78349047,49.39051615
2018-07-26,47.91753358,49.27961782,49.27666452
2018-07-27,48.2373596,48.94346545,49.17807224
2018-07-28,44.24787661,48.58422477,49.06779013
2018-07-29,58.8771568,49.43784399,48.96351143
2018-07-30,47.14767376,48.7251076,48.90234167
2018-07-31,46.50795369,48.52453779,48.85680813
2018-08-01,54.80076241,49.67661664,48.84540492
2018-08-02,49.63630484,49.92215539,48.84065711
2018-08-03,52.13756845,50.47932808,48.88639795
2018-08-04,52.8872725,51.71352749,48.96974292
2018-08-05,45.21528736,49.76183186,48.99924318
2018-08-06,46.02065653,49.6008294,48.96830532
2018-08-07,46.98285741,49.66867279,48.9656154
2018-08-08,45.70862134,48.36979549,48.96332569
2018-08-09,46.30077087,47.89329064,48.94907175
2018-08-10,48.32383774,47.34847196,48.90136196
2018-08-11,52.0849965,47.23386111,48.86661621
2018-08-12,48.89901514,47.76010793,48.85722159
2018-08-13,48.98019411,48.18289902,48.88005759
2018-08-14,51.09427109,48.77024383,48.9557338
2018-08-15,51.37198054,49.57929514,49.01139022
2018-08-16,51.58360435,50.33398564,49.1041009
2018-08-17,48.7695344,50.39765659,49.18612519
2018-08-18,50.46523675,50.16626234,49.24848995
2018-08-19,47.33971227,49.94350479,49.28597152
2018-08-20,52.14215338,50.39521325,49.35917424
2018-08-21,49.76774175,50.20570906,49.36182269
2018-08-22,53.10490134,50.45326918,49.37630832
2018-08-23,53.82133439,50.7729449,49.39692535
2018-08-24,52.76877818,51.34426544,49.44895118
2018-08-25,45.23879987,50.5976316,49.49288497
2018-08-26,60.70218213,52.50655586,49.61165465
2018-08-27,52.58898623,52.57038913,49.7445268
2018-08-28,49.62049329,52.54935363,49.84824378
2018-08-29,47.05527566,51.68512139,49.94691091
2018-08-30,54.32943846,51.75770769,50.05468324
2018-08-31,46.60245772,50.87680477,50.09468951
2018-09-01,47.91780633,51.25951997,50.13926833
2018-09-02,46.8846347,49.28558463,50.09947688
2018-09-03,59.07440417,50.2120729,50.0494284
2018-09-04,50.14461814,50.28694788,50.06693226
2018-09-05,53.54323878,51.21379976,50.12069794
2018-09-06,53.58808863,51.10789264,50.16867194
2018-09-07,49.6602903,51.54472586,50.27450295
2018-09-08,53.43377713,52.33272169,50.42248399
2018-09-09,58.41366213,53.97972561,50.64352577
2018-09-10,51.38822524,52.88170005,50.83178707
2018-09-11,52.83408493,53.26590959,51.01531379
2018-09-12,55.09821847,53.48804955,51.19215215
2018-09-13,51.88205604,53.24433061,51.34128837
2018-09-14,51.04778929,53.44254475,51.47006336
2018-09-15,52.35943502,53.2890673,51.56856608
2018-09-16,56.31780234,52.98965876,51.65496615
2018-09-17,52.88494271,53.20347554,51.75620659
2018-09-18,54.56985742,53.45144304,51.87313787
2018-09-19,52.33262457,53.0563582,51.9618427
2018-09-20,49.86150733,52.76770838,52.04724268
2018-09-21,50.21212039,52.64832711,52.12041127
2018-09-22,47.69117839,51.98143331,52.16069422
2018-09-23,55.14185419,51.81344071,52.1763334
2018-09-24,51.11807659,51.56103127,52.20844672
2018-09-25,50.99215927,51.04993153,52.15989258
2018-09-26,48.88853497,50.55791873,52.09281023
2018-09-27,49.48058968,50.50350193,52.02461517
2018-09-28,48.80012978,50.30178898,51.97850409
2018-09-29,47.22064927,50.23457054,51.92773285
2018-09-30,45.70232425,48.88606626,51.8613749
2018-10-01,46.50240439,48.22668452,51.76028039
2018-10-02,49.12681486,47.96020674,51.71610113
2018-10-03,50.1391305,48.13886325,51.64699414
2018-10-04,49.75192154,48.17762494,51.57668337
2018-10-05,50.08218501,48.36077569,51.48158257
2018-10-06,48.90020137,48.6007117,51.39800987
2018-10-07,45.61874654,48.58877203,51.29947808
2018-10-08,52.27456844,49.41336689,51.20216625
2018-10-09,54.71271315,50.21135236,51.07655381
2018-10-10,45.48362221,49.54627975,50.96537313
2018-10-11,46.71578481,49.11254593,50.82692768
2018-10-12,51.49092067,49.31379388,50.68778582
2018-10-13,50.99204508,49.6126287,50.56672909
2018-10-14,49.36697182,50.14808945,50.45691391
2018-10-15,49.01037381,49.68177594,50.33667087
2018-10-16,53.39100238,49.49296011,50.22011425
2018-10-17,52.07949263,50.43522731,50.12783931
2018-10-18,50.92023765,51.03586343,50.04731999
2018-10-19,49.05941282,50.68850517,49.96839155
2018-10-20,51.79415448,50.80309223,49.90290435
2018-10-21,51.07873651,51.04763004,49.84954778
2018-10-22,46.3635991,50.66951937,49.80581731
2018-10-23,55.38735631,50.95471279,49.77719305
2018-10-24,44.91714645,49.93152047,49.72287602
2018-10-25,49.23708844,49.69107059,49.67758066
2018-10-26,50.22921663,49.85818542,49.65425621
2018-10-27,44.54101039,48.82202198,49.59820688
2018-10-28,52.44885622,49.01775336,49.55540569
2018-10-29,48.67036326,49.3472911,49.52582971
2018-10-30,57.24628308,49.61285207,49.55005591
2018-10-31,49.10835367,50.21159596,49.61621962
2018-11-01,54.64034009,50.98348905,49.7169957
2018-11-02,57.1257698,51.96871093,49.84465729
2018-11-03,52.85769029,53.15680806,50.01063006
2018-11-04,52.51464015,53.16620576,50.17081106
2018-11-05,47.91904921,53.05887518,50.31941651
2018-11-06,53.9707782,52.59094592,50.45282231
2018-11-07,49.13366253,52.59456147,50.55886213
2018-11-08,52.63986872,52.30877984,50.62877638
2018-11-09,51.68286871,51.53122254,50.69494114
2018-11-10,47.8008694,50.80881956,50.75148359
2018-11-11,53.8121593,50.99417944,50.80749644
2018-11-12,58.21998965,52.46574236,50.90260023
2018-11-13,57.0157893,52.90074394,50.99435538
2018-11-14,57.48911345,54.09437979,51.14144217
2018-11-15,52.93885915,54.13709271,51.29624659
2018-11-16,51.1061484,54.05470409,51.41689582
2018-11-17,43.87157029,53.49337565,51.49881289
2018-11-18,47.83202387,52.63907059,51.56383174
2018-11-19,45.30224426,50.79367839,51.56351795
2018-11-20,53.32714475,50.26672917,51.53748792
2018-11-21,50.13232061,49.21575876,51.48902923
2018-11-22,47.97044862,48.50598583,51.407405
2018-11-23,50.58203617,48.43111265,51.3573914
2018-11-24,52.94865659,49.72783927,51.35861703
2018-11-25,56.33194027,50.94211304,51.39474795
2018-11-26,56.28636031,52.51127247,51.51772296
2018-11-27,54.15307552,52.62926258,51.63810661
2018-11-28,54.72555629,53.28543911,51.76937821
2018-11-29,53.44435423,54.06742563,51.91786399
2018-11-30,50.79122576,54.09730985,52.04738779
2018-12-01,52.85063782,54.08330717,52.15071506
2018-12-02,46.83664525,52.72683645,52.17598591
2018-12-03,51.40027868,52.02882479,52.13838647
2018-12-04,56.06905731,52.30253648,52.10959749
2018-12-05,43.22135208,50.65907873,52.02960428
2018-12-06,44.69426538,49.40906604,51.92354161
2018-12-07,45.47320672,48.64934903,51.79203453
2018-12-08,52.72764047,48.63177798,51.6694678
2018-12-09,50.04272882,49.08978992,51.58808672
2018-12-10,43.11658395,47.90640496,51.49133956
2018-12-11,50.38826172,47.09486273,51.36136234
2018-12-12,46.63787367,47.58293725,51.19860217
2018-12-13,49.94649862,48.33325628,51.04635258
2018-12-14,54.07702184,49.56237273,50.89528568
2018-12-15,47.02873026,48.7482427,50.71565734
2018-12-16,49.1808832,48.62512189,50.53467127
2018-12-17,41.86715556,48.44663212,50.36644649
2018-12-18,56.28104123,49.28845777,50.25475939
2018-12-19,57.02488813,50.77231698,50.25404735
2018-12-20,53.83885471,51.32836785,50.2894353
2018-12-21,46.02807162,50.17851782,50.32152727
2018-12-22,31.0225817,47.89192516,50.30105858
2018-12-23,56.11172777,48.88204582,50.31608969
2018-12-24,56.6412603,50.99263221,50.35824945
2018-12-26,50.4616586,50.16129183,50.33222208
2018-12-27,49.96372083,49.15255365,50.22026478
2018-12-28,49.44899786,48.52543124,50.08347041
2018-12-29,56.94921363,50.08559438,49.97680892
2018-12-30,76.31797371,56.55636467,50.05977355
2018-12-31,50.11723485,55.70000854,50.11319684
2019-01-01,52.95237602,55.17302507,50.14952077
2019-01-02,55.15624002,55.84367956,50.25341554
2019-01-03,58.43840702,57.05434902,50.42093301
2019-01-04,48.89211072,56.97479371,50.57667492
2019-01-05,51.90416324,56.25407223,50.7631747
2019-01-06,53.0904007,52.93584751,50.88073409
2019-01-07,48.43758981,52.69589822,51.01561906
2019-01-08,52.46834866,52.62675145,51.14878484
2019-01-09,50.0796642,51.90152634,51.24250939
2019-01-10,49.9195568,50.68454773,51.33511415
2019-01-11,51.00555104,50.98646778,51.46483432
2019-01-12,56.31724253,51.61690768,51.5993
2019-01-13,50.07673803,51.18638444,51.69440427
2019-01-14,55.89780618,52.25212963,51.78406283
2019-01-15,51.27324641,52.08140074,51.8951681
2019-01-16,46.31384029,51.5434259,51.9924449
2019-01-17,55.22561043,52.30143356,52.12093828
2019-01-18,48.63989992,51.9634834,52.2101058
2019-01-19,51.78699329,51.31630494,52.22823874
2019-01-20,55.541818,52.09703065,52.25386083
2019-01-21,53.39494204,51.73947863,52.30589286
2019-01-22,55.42727228,52.33291089,52.45392571
2019-01-23,53.25952819,53.32515202,52.60202925
2019-01-24,50.1300192,52.59721042,52.65551519
2019-01-25,57.94173016,53.92604331,52.78100691
2019-01-26,53.9809543,54.23946631,52.95057067
2019-01-27,51.67160982,53.68657943,53.12260894
2019-01-28,55.33596368,53.96386823,53.25188473
2019-01-29,53.8269319,53.73524818,53.15784752
2019-01-30,46.31163966,52.74269267,53.05927032
2019-01-31,50.1066032,52.73934753,52.97814774
2019-02-01,47.01761478,51.17875962,52.8226504
2019-02-02,57.66527719,51.70509146,52.64434182
2019-02-03,49.03907196,51.32901462,52.45614918
2019-02-04,52.10719132,50.86776143,52.27660549
2019-02-05,52.58934851,50.6909638,52.20177603
2019-02-06,53.0486954,51.65340034,52.1670261
2019-02-07,51.96280732,51.91857235,52.14342013
2019-02-08,58.50242772,53.55925992,52.19867792
2019-02-09,55.17934252,53.20412639,52.28266388
2019-02-10,53.20305346,53.79898089,52.37641431
2019-02-11,57.72040782,54.60086896,52.47587969
2019-02-12,58.07383813,55.38436748,52.61581246
2019-02-13,50.32545969,54.99533381,52.7072526
2019-02-14,51.15395901,54.87978405,52.80053204
2019-02-15,53.62561378,54.18309634,52.88852105
2019-02-16,45.45150622,52.79340544,52.90492012
2019-02-17,50.49071006,52.40592782,52.91966826
2019-02-18,44.13799495,50.46558312,52.89131087
2019-02-19,46.01064824,48.74227028,52.77948553
2019-02-20,44.2082178,47.86837858,52.65044886
2019-02-21,53.52380195,48.20692757,52.51291608
2019-02-22,54.68367749,48.35807953,52.347347
2019-02-23,58.52096086,50.22514448,52.26827813
2019-02-24,51.11785164,50.31473613,52.14790123
2019-02-25,51.75641406,51.40308172,52.05335507
2019-02-26,55.11787932,52.70411473,52.02060625
2019-02-27,50.46070599,53.59732733,52.00838822
2019-02-28,55.99517404,53.95038049,52.0155593
2019-03-01,54.32828407,53.89961,52.05412321
2019-03-02,52.18584066,52.99459283,52.06263138
2019-03-03,50.93790288,52.96888586,52.12230226
2019-03-04,49.28454034,52.61576104,52.15265791
2019-03-05,52.66218177,52.26494711,52.18385566
2019-03-06,52.86007955,52.60771476,52.24185411
2019-03-07,51.43510553,51.9562764,52.28403119
2019-03-08,50.87346699,51.4627311,52.27767555
2019-03-09,49.11027591,51.02336471,52.2478353
2019-03-10,50.02098604,50.89237659,52.15893918
2019-03-11,54.68830506,51.66434298,52.10761307
2019-03-12,50.36117477,51.33562769,52.0255013
2019-03-13,53.98100793,51.49576032,51.92199768
2019-03-14,48.12857354,51.02339861,51.77663205
2019-03-15,54.07913332,51.48135094,51.65949928
2019-03-16,48.67556364,51.41924919,51.54414812
2019-03-17,53.72001258,51.94768155,51.4696343
2019-03-18,48.30066797,51.03516196,51.41102618
2019-03-19,55.23837401,51.73190471,51.38855874
2019-03-20,51.53752942,51.38283635,51.41913385
2019-03-21,56.62090707,52.59602686,51.5475924
2019-03-22,58.72392081,53.25956793,51.72729872
2019-03-23,48.8532692,53.28495444,51.89656628
2019-03-24,47.49391412,52.3955118,52.03114735
2019-03-25,54.19985454,53.23825274,52.1315843
2019-03-26,57.92314588,53.62179158,52.24181948
2019-03-27,55.46857976,54.1833702,52.33449576
2019-03-28,53.19238732,53.69358166,52.36747799
2019-03-29,56.77386694,53.41500254,52.3614005
2019-03-30,62.08411693,55.30512364,52.4065586
2019-03-31,55.86223592,56.50059818,52.49325821
2019-04-01,53.92682256,56.46159362,52.6088249
2019-04-02,55.65313518,56.13730637,52.71443892
2019-04-03,52.3107886,55.68619335,52.81678666
2019-04-04,51.98664031,55.51394378,52.92508655
2019-04-05,57.03474695,55.55121235,53.02320314
2019-04-06,50.5485089,53.90326835,53.08810287
2019-04-07,52.57875338,53.43419941,53.15381848
2019-04-08,54.61675164,53.53276071,53.23746501
2019-04-09,54.62278997,53.38556854,53.32057141
2019-04-10,53.37159498,53.5371123,53.38299706
2019-04-11,57.90398076,54.38244665,53.48455769
2019-04-12,55.3484832,54.14155183,53.57275074
2019-04-13,55.56892618,54.8587543,53.70059593
2019-04-14,57.68275732,55.58789772,53.83748082
2019-04-15,46.17245903,54.38157021,53.93622485
2019-04-16,46.42125281,53.20992204,53.97829954
2019-04-17,51.77133548,52.98131354,54.04317126
2019-04-18,51.39402289,52.05131956,54.05381842
2019-04-19,52.65701002,51.66682339,54.06328465
2019-04-20,58.35518837,52.06486085,54.04557912
2019-04-21,49.73948576,50.93010777,53.96793045
2019-04-22,48.14596625,51.21203737,53.89883321
2019-04-23,46.42313058,51.21230562,53.85939301
2019-04-24,39.56411174,49.46841652,53.7337318
2019-04-25,49.42799144,49.18755488,53.58592391
2019-04-26,46.95073313,48.37237247,53.39222398
2019-04-27,33.99294462,44.89205193,53.09883966
2019-04-28,27.1512022,41.66515428,52.70717805
2019-04-29,43.64583737,41.02227873,52.23108322
2019-04-30,45.67410172,40.9152746,51.71157243
2019-05-01,53.75863507,42.94306365,51.26095477
2019-05-02,47.76835291,42.70597243,50.81324364
2019-05-03,51.84196073,43.40471923,50.40386117
2019-05-04,43.47588091,44.75942442,50.04537719
2019-05-05,22.82340904,44.14116825,49.66504238
2019-05-06,41.13378259,43.78230328,49.32767688
2019-05-07,43.05838037,43.4086288,48.9934912
2019-05-08,40.06209764,41.4519806,48.59079853
2019-05-09,44.90264516,41.04259378,48.17936603
2019-05-10,42.94895369,39.7721642,47.72053443
2019-05-11,35.81364266,38.67755874,47.19703817
2019-05-12,36.35181301,40.61018787,46.7459927
2019-05-13,46.41172707,41.36417994,46.29617356
2019-05-14,45.45089107,41.70596719,45.83344254
2019-05-15,44.83943357,42.38844375,45.43367166
2019-05-16,45.5516035,42.48115208,45.07604599
2019-05-17,52.38118251,43.82861334,44.77095598
2019-05-18,45.83734181,45.26057036,44.54459768
2019-05-13,46.41,,
2019-05-14,45.45,,
2019-05-15,44.89,,
2019-05-16,45.44,,
2019-05-17,52.38,,
2019-05-18,45.83,,
2019-05-19,41.2107,45.94438571,
2019-05-20,37.6002,44.68584286,
2019-05-21,44.7863,44.59102857,
2019-05-22,42.8992,44.30662857,
2019-05-23,34.6794,42.7694,
2019-05-24,37.5905,40.65661429,
2019-05-25,33.6089,38.91074286,
2019-05-26,16.2787,35.34902857,
2019-05-28,33.427,34.75285714,
2019-05-29,40.077,34.0801,
2019-05-30,45.7709,34.49034286,
2019-05-31,43.5686,35.76022857,
2019-06-01,48.8318,37.36612857,
2019-06-02,32.938,37.27028571,
2019-06-03,42.6336,41.03527143,
2019-06-04,36.9612,41.54015714,
2019-06-05,34.4293,40.73334286,
2019-06-06,41.967,40.18992857,
2019-06-07,45.1974,40.42261429,
2019-06-08,39.9778,39.15775714,
2019-06-09,37.0961,39.75177143,
2019-06-10,37.9663,39.08501429,
2019-06-11,36.2008,38.97638571,40.21023103
2019-06-12,38.1262,39.50451429,40.14076333
2019-06-13,42.8536,39.63117143,40.02221667
2019-06-14,42.8428,39.2948,39.93531
2019-06-15,40.0164,39.30031429,39.77285667
2019-06-16,43.5253,40.21877143,39.70903333
2019-06-17,38.8258,40.34155714,39.25722667
2019-06-18,46.7872,41.8539,39.28913333
2019-06-19,40.1835,42.1478,39.25489333
2019-06-20,43.4238,42.22925714,39.44901333
2019-06-21,42.8421,42.22915714,39.38420667
2019-06-22,40.6239,42.31594286,39.30836333
2019-06-23,45.164,42.55004286,39.65785
2019-06-24,50.7152,44.24852857,40.09534
2019-06-25,44.3393,43.89882857,40.45302
2019-06-26,45.5747,44.669,41.42955333
2019-06-27,40.5755,44.2621,41.66783667
2019-06-28,55.251,46.0348,42.17363667
2019-06-29,41.5278,46.16392857,42.0322
2019-07-05,37.2105,45.02771429,41.82026333
2019-07-06,41.4991,43.71112857,41.57584
2019-07-07,28.2876,41.41802857,41.42082667
2019-07-08,41.4442,40.82795714,41.38118
2019-07-09,38.554,40.53917143,41.43427333
2019-07-10,36.5036,37.86097143,41.50341667
2019-07-11,42.4799,37.99698571,41.52051333
2019-07-12,41.8794,38.66397143,41.40991333
2019-07-13,40.6953,38.54914286,41.43383
2019-07-14,39.2116,40.10971429,41.50434667
2019-07-15,48.7564,41.15431429,41.86401667
2019-07-16,40.3864,41.41608571,42.00353667
2019-07-17,40.7789,42.02684286,42.09196
2019-07-18,40.0237,41.67595714,41.99763
2019-07-19,39.6298,41.35458571,41.89053
2019-07-20,44.562,41.90697143,42.04205
2019-07-21,27.7887,40.27512857,41.51749667
2019-07-22,44.3725,39.64885714,41.70238667
2019-07-23,38.1317,39.32675714,41.41387
2019-07-24,46.6433,40.16452857,41.62919667
2019-07-25,39.2099,40.04827143,41.48873333
2019-07-26,38.3031,39.85874286,41.33743333
2019-07-27,41.741,39.45574286,41.37467
2019-07-28,33.0506,40.20744286,40.97089
2019-07-29,43.8398,40.13134286,40.74171
2019-07-30,39.1772,40.2807,40.56964
2019-07-31,40.2802,39.37168571,40.39315667
2019-08-01,37.7932,39.1693,40.30041333
2019-08-02,38.6538,39.2194,39.74717333
2019-08-03,37.6737,38.63835714,39.61870333
2019-08-04,30.1518,38.22424286,39.38341333
2019-08-05,41.4316,37.88021429,39.38116333
2019-08-06,39.8233,37.97251429,39.76568667
2019-08-07,40.9274,38.06497143,39.74846
2019-08-08,43.1155,38.8253,39.90051
2019-08-09,44.8831,39.7152,40.17982667
2019-08-10,41.3239,40.23665714,40.14129333
2019-08-11,30.5425,40.29247143,39.76339667
2019-08-12,41.9801,40.37082857,39.80622333
2019-08-13,40.9467,40.53131429,39.86406
2019-08-14,39.7924,40.36917143,39.56526
2019-08-15,36.9464,39.48787143,39.45059333
2019-08-16,38.4038,38.56225714,39.37142333
2019-08-17,40.151,38.3947,39.37566667
2019-08-18,36.8547,39.29644286,39.28316333
2019-08-19,41.4719,39.22384286,39.18016
2019-08-20,38.6769,38.89958571,39.5431
2019-08-21,35.6168,38.30307143,39.25124333
2019-08-22,38.5238,38.52841429,39.26431333
2019-08-23,42.0684,39.05192857,39.11181667
2019-08-24,38.4331,38.80651429,39.08592333
2019-08-25,33.5677,38.33694286,38.92807667
2019-08-26,37.0643,37.70728571,38.77218667
2019-08-27,40.3571,37.94731429,39.01573667
2019-08-28,38.1331,38.30678571,38.82551333

